Search for the multiwavelength counterparts to extragalactic unassociated Fermi {\gamma}-ray sources

Aims. In this paper, we searched for multi-wavelength (X-ray, optical and radio) counterparts to the unassociated gamma-ray sources (UGS) of the Fermi 4FGL-DR4 catalog. The main goal is to identify new blazars and/or new active galactic nuclei (AGNs) emitting at GeV energies [like (Narrow Line) Seyfert-1 and radio galaxies]. Methods. We focus on sky regions observed by the Swift satellite that overlap with the reported positions of the UGSs. Since our primary interest lies in extra-galactic sources, we focus on UGSs located outside the Galactic plane (|b| > 10$^{\circ}$). Due to the large number of sources (about 1800 UGS), we developed a pipeline to automatise the search for counterparts and significantly reduce the computational time for the analysis. Our association process begins by identifying potential X-ray counterparts for each UGS; if one is found, we further look for corresponding radio and optical counterparts in the X-ray counterpart error box, thus minimizing ambiguities. Results. Out of the 1284 UGSs in the 4FGL-DR4 catalog, 714 were observed at least once by Swift/XRT. We detected, with a significance of $\geq$ 3$\sigma$, at least one X-ray source within the Fermi error box for 274 of these $\gamma$-ray emitters. Among these, 193 UGSs have a single potential X-ray counterpart (referred to as UGS1), while 81 have multiple potential X-ray counterparts within the Fermi error box (referred to as UGS2). Of the UGS2, 54 have two X-ray counterparts, 11 have three, and the remaining 16 have more than three. Each UGS1 has an optical counterpart, and 113 also could be associated to a radio counterpart. We performed a comparison of the possible counterpart properties with those of the $\gamma$-ray emitters identified by Fermi, with the aim to assess the goodness of our associations.

==> Tables/ReadMe.txt <==
J/A+A/vol/page     Search for the multiwavelength counterparts to extragalactic
 UGS     (Alberto Ulgiati, year)
================================================================================
Search for the multiwavelength counterparts to extragalactic unassociated 
Fermi gamma-ray sources
     Alberto Ulgiati, Simona Paiano, Fabio Pintore, Thomas David. Russell,
     Boris Sbarufatti, Ciro Pinto, Elena Ambrosi, Antonino D'Ai, 
     Giancarlo Cusumano, Melania Del Santo
    <Astron. Astrophys. vol, page (year)>
    =2003A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: Galaxies: active - Galaxies: multi-wavelength - 
BL Lacertae objects: general - Gamma rays: observations - 
X-rays: galaxies - Radio sources: general 

This file contains the information for Tables 1-6 presented in the paper 
"Search for the multiwavelength counterparts to extragalactic unassociated 
Fermi gamma-ray sources"

Table 1: Table_1.txt

Description:
    This table is the full version of Table 1 presented in the paper.
    It contains the information about the Swift/XRT detections within the 3sigma 
    Fermi error box of UGS1 (UGS with a single potential X-ray counterpart)

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     80      193   Information about the Swift/XRT detections within
the 3sigma Fermi error box of UGS1 (UGS with a single potential X-ray 
counterpart)
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 17  A17   ---     nUGS      4FGL name
  19- 22  F3.1  sigma   Sig-gamma gamma-ray detection
  24- 27  F3.1  ks      t_exp     Swift exposure time
  29- 51  A23   ---     nXRT      Swift/XRT source
  53- 60  F3.4  deg     RA        Right Ascension (J2000)
  62- 69  F3.4  deg     DE        Declination (J2000)
  72- 75  F1.1  arcsec  P_err     Positional error
  77- 80  F2.1  sigma   Sig-XRT   X-ray detection significance
--------------------------------------------------------------------------------

Table 2: Table_2.txt

Description:
    This table is the full version of Table 2 presented in the paper.
    It contains the information about the Swift/XRT detections within the 3sigma 
    Fermi error box of UGS2 (UGS with more than one potential X-ray 
    counterparts) 

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     82      238   Information about the Swift/XRT detections within
the 3sigma Fermi error box of UGS2 (UGS with more than one potential X-ray 
counterparts) 
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_2.txt
--------------------------------------------------------------------------------
   Bytes  Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 17  A17    ---     nUGS      4FGL name
  19- 22  F3.1   sigma   Sig-gamma gamma-ray detection
  24- 28  F3.1   ks      t_exp     Swift exposure time
  21- 53  A23    ---     nXRT      Swift/XRT source
  55- 62  F3.4   deg     RA        Right Ascension (J2000)
  64- 71  F3.4   deg     DE        Declination (J2000)
  74- 77  F1.1   arcsec  P_err     Positional error
  79- 82  F2.1   sigma   Sig-XRT   X-ray detection significance
--------------------------------------------------------------------------------

Table 3: Table_3.txt

Description:
    This table is the full version of Table 3 presented in the paper.
    It contains the results of the X-ray spectral fitting for the UGS1 sample.

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     127     193   Results of the X-ray spectral fitting for UGS1.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_3.txt
--------------------------------------------------------------------------------
   Bytes Format Units                 Label            Explanations
--------------------------------------------------------------------------------
   1- 17  A17   ---                   nUGS             4FGL name
  19- 41  A23   ---                   nXRT             Swift/XRT source
  43- 48  F2.2  c/s                   c/s              Count rate (e-3)
  50- 54  F1.2  c/s                   err+(c/s)        Upper limit count rate 
                                                       (e-3)
  56- 60  F1.2  c/s                   err-(c/s)        Lower limit count rate 
                                                       (e-3)
  62- 66  F2.2  cm^(-2)               nH               Equivalent hydrogen 
                                                       column 
                                                       density (e20) 
  68- 70  F1.1  ---                   Gamma            Power-law index
  74- 77  F1.1  ---                   Gamma+           Upper limit power-law 
                                                       index
  79- 82  F1.1  ---                   Gamma-           Lower limit power-law 
                                                       index
  84- 87  F2.1  ph keV-1 cm-2 s-1     Norm             Normalization factor 
  89- 93  F2.1  ph keV-1 cm-2 s-1     Norm+            Upper limit normalization 
                                                       factor
  96- 100 F2.1  ph keV-1 cm-2 s-1     Norm-            Lower limit normalization 
                                                       factor
  103-106 F2.1  erg cm-2 s-1          abs.flux         Absorbed flux in the 
                                                       range 0.3-10 keV
  108-112 F2.1  erg cm-2 s-1          abs.flux+        Upper limit absorbed flux
                                                       in the
                                                       range 0.3-10 keV
  115-119 F2.1  erg cm-2 s-1          abs.flux-        Lower limit absorbed flux 
                                                       in the range 0.3-10 keV      
  122-129 F1.1  ---                   x2v (dof)        x2v (and the relative
                                                       degrees of freedom)                                                                                        
--------------------------------------------------------------------------------

Table 4: Table_4.txt

Description:
    This table is the full version of Table 4 presented in the paper.
    It contains the results of the X-ray spectral fitting for the UGS2 sample.

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     129     238   Results of the X-ray spectral fitting for UGS2.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_4.txt
--------------------------------------------------------------------------------
   Bytes Format Units                 Label            Explanations
--------------------------------------------------------------------------------
   1- 17  A17   ---                   nUGS             4FGL name
  19- 41  A23   ---                   nXRT              Swift/XRT source
  43- 48  F2.2  c/s                   c/s               Count rate (e-3)
  50- 54  F1.2  c/s                   err+(c/s)         Upper limit count rate 
                                                        (e-3)
  56- 60  F1.2  c/s                   err-(c/s)         Lower limit count rate 
                                                        (e-3)
  62- 66  F2.2  cm^(-2)               nH                Equivalent hydrogen 
                                                        column density (e20) 
  68- 71  F1.1  ---                   Gamma             Power-law index
  74- 77  F1.1  ---                   Gamma+            Upper limit power-law 
                                                        index
  79- 82  F1.1  ---                   Gamma-            Lower limit power-law 
                                                        index
  84- 87  F2.1  ph keV-1 cm-2 s-1     Norm              Normalization factor 
  89- 93  F2.1  ph keV-1 cm-2 s-1     Norm+             Upper limit 
                                                        normalization factor
  96- 100 F2.1  ph keV-1 cm-2 s-1     Norm-             Lower limit 
                                                        normalization factor
  103-106 F2.1  erg cm-2 s-1          abs.flux          Absorbed flux in the 
                                                        range 0.3-10 keV
  108-112 F2.1  erg cm-2 s-1          abs.flux+         Upper limit absorbed 
                                                        flux in the range 
                                                        0.3-10 keV
  115-119 F2.1  erg cm-2 s-1          abs.flux-         Lower limit absorbed 
                                                        flux in the range 
                                                        0.3-10 keV      
  122-129 F1.1  ---                   x2v (dof)         x2v (and the relative 
                                                        degrees of freedom)       
--------------------------------------------------------------------------------

Table 5: Table_5.txt

Description:
    This table is the full version of Table 5 presented in the paper.
    It contains the information about multiwavelength counterparts of UGS1

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     166     193   MWL counterparts of UGS1
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_5.txt
--------------------------------------------------------------------------------
   Bytes     Format Units                 Label     Explanations
--------------------------------------------------------------------------------
   1- 17     A17   ---                   nUGS      4FGL name
  20- 43     A24   ---                   nXRT      Swift/XRT source
  46- 76     A31   ---                   nrad      Radio source
  79- 101    A23   ---                   nopt      Optical source 
  109- 116   F3.4  deg                   RA        Right Ascension (J2000)
  119- 126   F3.4  deg                   DE        Declination (J2000) 
  129- 138   F2.1  ---                   g(r)-mag  g(r) magnitude of the optical
                                                   source
  143- 151   F7.1  erg cm-2 s-1 Hz-1     f(opt)    Optical density flux
  154- 158   F3.1  mJy                   f(rad)    Radio density flux
  162- 166   I5    ---                   R         Radio-loudness
                                                   parameter                                                                                                                        
--------------------------------------------------------------------------------

Table 6: Table_6.txt

Description:
    This table is the full version of Table 6 presented in the paper.
    It contains the information about multiwavelength counterparts of UGS2

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     165     238   MWL counterparts of UGS2
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_6.txt
--------------------------------------------------------------------------------
   Bytes     Format Units                 Label     Explanations
--------------------------------------------------------------------------------
   1- 17     A17   ---                   nUGS      4FGL name
  20- 43     A24   ---                   nXRT      Swift/XRT source
  46- 76     A31   ---                   nrad      Radio source
  79- 101    A23   ---                   nopt      Optical source 
  109- 116   F3.4  deg                   RA        Right Ascension (J2000)
  119- 126   F3.4  deg                   DE        Declination (J2000) 
  129- 138   F2.1  ---                   g(r)-mag  g(r) magnitude of the optical
                                                   source
  143- 151   F7.1  erg cm-2 s-1 Hz-1     f(opt)    Optical density flux
  154- 158   F3.1  mJy                   f(rad)    Radio density flux
  162- 165   I4    ---                   R         Radio-loudness
                                                   parameter                                                                                                                        
--------------------------------------------------------------------------------

References:
  The addition of the "BibCode" (a 19-digit such as 1994A&AS..103..135A
  used by SIMBAD, NED, and ADS Abstract Services) would help to generate
  links to the appropriate papers.
================================================================================
(End)          Name [University of Palermo/INAF-Iasf Palermo]        XX-XXX-XXXX


==> Tables/ReadMe_table_1.txt <==
J/A+A/vol/page     Search for the multiwavelength counterparts to extragalactic
 UGS     (Alberto Ulgiati, year)
================================================================================
Search for the multiwavelength counterparts to extragalactic unassociated 
Fermi γ-ray sources
     Alberto Ulgiati, Simona Paiano, Fabio Pintore, Thomas David. Russell,
     Boris Sbarufatti, Ciro Pinto, Elena Ambrosi, Antonino D’Aì, 
     Giancarlo Cusumano, Melania Del Santo
    <Astron. Astrophys. vol, page (year)>
    =2003A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: Galaxies: active - Galaxies: multi-wavelength - 
BL Lacertae objects: general - Gamma rays: observations - 
X-rays: galaxies - Radio sources: general 

Description:
    This table is the full version of Table 1 presented in the paper.
    It contains the information about the Swift/XRT detections within the 3σ 
    Fermi error box of UGS1 (UGS with a single potential X-ray counterpart)

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     80      193   Information about the Swift/XRT detections within
the 3σ Fermi error box of UGS1 (UGS with a single potential X-ray counterpart)
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 17  A17   ---     nUGS      4FGL name
  19- 22  F3.1  σ       Sig-γ     γ-ray detection
  24- 27  F3.1  ks      t_exp     Swift exposure time
  29- 51  A23   ---     nXRT      Swift/XRT source
  53- 60  F3.4  deg     RA        Right Ascension (J2000)
  62- 69  F3.4  deg     DE        Declination (J2000)
  72- 75  F1.1  arcsec  P_err     Positional error
  77- 80  F2.1  σ       Sig-XRT   X-ray detection significance
--------------------------------------------------------------------------------

References:
  The addition of the "BibCode" (a 19-digit such as 1994A&AS..103..135A
  used by SIMBAD, NED, and ADS Abstract Services) would help to generate
  links to the appropriate papers.
================================================================================
(End)          Name [University of Palermo/INAF-Iasf Palermo]        XX-XXX-XXXX


==> Tables/ReadMe_table_2.txt <==
J/A+A/vol/page     Search for the multiwavelength counterparts to extragalactic
 UGS     (Alberto Ulgiati, year)
================================================================================
Search for the multiwavelength counterparts to extragalactic unassociated 
Fermi γ-ray sources
     Alberto Ulgiati, Simona Paiano, Fabio Pintore, Thomas David. Russell,
     Boris Sbarufatti, Ciro Pinto, Elena Ambrosi, Antonino D’Aì, 
     Giancarlo Cusumano, Melania Del Santo
    <Astron. Astrophys. vol, page (year)>
    =2003A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: Galaxies: active - Galaxies: multi-wavelength - 
BL Lacertae objects: general - Gamma rays: observations - 
X-rays: galaxies - Radio sources: general 

Description:
    This table is the full version of Table 2 presented in the paper.
    It contains the information about the Swift/XRT detections within the 3σ 
    Fermi error box of UGS2 (UGS with more than one potential X-ray 
    counterparts) 

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     82      238   Information about the Swift/XRT detections within
the 3σ Fermi error box of UGS2 (UGS with more than one potential X-ray 
counterparts) 
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_2.txt
--------------------------------------------------------------------------------
   Bytes  Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 17   A17   ---     nUGS      4FGL name
  19- 22   F3.1  σ       Sig-γ     γ-ray detection
  24- 28   F3.1  ks      t_exp     Swift exposure time
  21- 53   A23   ---     nXRT      Swift/XRT source
  55- 62   F3.4  deg     RA        Right Ascension (J2000)
  64- 71   F3.4  deg     DE        Declination (J2000)
  74- 77   F1.1  arcsec  P_err     Positional error
  79- 82   F2.1  σ       Sig-XRT   X-ray detection significance
--------------------------------------------------------------------------------
References:
  The addition of the "BibCode" (a 19-digit such as 1994A&AS..103..135A
  used by SIMBAD, NED, and ADS Abstract Services) would help to generate
  links to the appropriate papers.
================================================================================
(End)          Name [University of Palermo/INAF-Iasf Palermo]        XX-XXX-XXXX


==> Tables/ReadMe_table_3.txt <==
J/A+A/vol/page     Search for the multiwavelength counterparts to extragalactic
 UGS     (Alberto Ulgiati, year)
================================================================================
Search for the multiwavelength counterparts to extragalactic unassociated 
Fermi γ-ray sources
     Alberto Ulgiati, Simona Paiano, Fabio Pintore, Thomas David. Russell,
     Boris Sbarufatti, Ciro Pinto, Elena Ambrosi, Antonino D’Aì, 
     Giancarlo Cusumano, Melania Del Santo
    <Astron. Astrophys. vol, page (year)>
    =2003A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: Galaxies: active - Galaxies: multi-wavelength - 
BL Lacertae objects: general - Gamma rays: observations - 
X-rays: galaxies - Radio sources: general 

Description:
    This table is the full version of Table 3 presented in the paper.
    It contains the results of the X-ray spectral fitting for the UGS1 sample.

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     127     193   Results of the X-ray spectral fitting for UGS1.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_3.txt
--------------------------------------------------------------------------------
   Bytes Format Units                 Label     Explanations
--------------------------------------------------------------------------------
   1- 17  A17   ---                   nUGS      4FGL name
  19- 41  A23   ---                   nXRT      Swift/XRT source
  43- 48  F2.2  c/s                   c/s       Count rate (e-3)
  50- 54  F1.2  c/s                   err+(c/s) Upper limit count rate 
                                                (e-3)
  56- 60  F1.2  c/s                   err-(c/s) Lower limit count rate 
                                                (e-3)
  62- 66  F2.2  cm^(-2)               nH        Equivalent hydrogen column 
                                                density (e20) 
  68- 70  F1.1  ---                   Γ         Power-law index
  74- 77  F1.1  ---                   Γ+        Upper limit power-law index
  79- 82  F1.1  ---                   Γ-        Lower limit power-law index
  84- 87  F2.1  ph keV-1 cm-2 s-1     Norm      Normalization factor 
  89- 93  F2.1  ph keV-1 cm-2 s-1     Norm+     Upper limit normalization factor
  96- 100 F2.1  ph keV-1 cm-2 s-1     Norm-     Lower limit normalization factor
  103-106 F2.1  erg cm−2 s−1          abs.flux  Absorbed flux in the range 
                                                0.3–10 keV
  108-112 F2.1  erg cm−2 s−1          abs.flux+ Upper limit absorbed flux in the
                                                range 0.3-10 keV
  115-119 F2.1  erg cm−2 s−1          abs.flux- Lower limit absorbed flux in the
                                                range 0.3-10 keV      
  122-129 F1.1  ---                   χ2ν (dof) χ2ν (and the relative degrees 
                                                of freedom)                                                                                                                               
--------------------------------------------------------------------------------

References:
  The addition of the "BibCode" (a 19-digit such as 1994A&AS..103..135A
  used by SIMBAD, NED, and ADS Abstract Services) would help to generate
  links to the appropriate papers.
================================================================================
(End)          Name [University of Palermo/INAF-Iasf Palermo]        XX-XXX-XXXX


==> Tables/ReadMe_table_4.txt <==
J/A+A/vol/page     Search for the multiwavelength counterparts to extragalactic
 UGS     (Alberto Ulgiati, year)
================================================================================
Search for the multiwavelength counterparts to extragalactic unassociated 
Fermi γ-ray sources
     Alberto Ulgiati, Simona Paiano, Fabio Pintore, Thomas David. Russell,
     Boris Sbarufatti, Ciro Pinto, Elena Ambrosi, Antonino D’Aì, 
     Giancarlo Cusumano, Melania Del Santo
    <Astron. Astrophys. vol, page (year)>
    =2003A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: Galaxies: active - Galaxies: multi-wavelength - 
BL Lacertae objects: general - Gamma rays: observations - 
X-rays: galaxies - Radio sources: general 

Description:
    This table is the full version of Table 4 presented in the paper.
    It contains the results of the X-ray spectral fitting for the UGS2 sample.

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     129     238   Results of the X-ray spectral fitting for UGS2.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_4.txt
--------------------------------------------------------------------------------
   Bytes Format Units                 Label     Explanations
--------------------------------------------------------------------------------
   1- 17  A17   ---                   nUGS      4FGL name
  19- 41  A23   ---                   nXRT      Swift/XRT source
  43- 48  F2.2  c/s                   c/s       Count rate (e-3)
  50- 54  F1.2  c/s                   err+(c/s) Upper limit count rate 
                                                (e-3)
  56- 60  F1.2  c/s                   err-(c/s) Lower limit count rate 
                                                (e-3)
  62- 66  F2.2  cm^(-2)               nH        Equivalent hydrogen column 
                                                density (e20) 
  68- 71  F1.1  ---                   Γ         Power-law index
  74- 77  F1.1  ---                   Γ+        Upper limit power-law index
  79- 82  F1.1  ---                   Γ-        Lower limit power-law index
  84- 87  F2.1  ph keV-1 cm-2 s-1     Norm      Normalization factor 
  89- 93  F2.1  ph keV-1 cm-2 s-1     Norm+     Upper limit normalization factor
  96- 100 F2.1  ph keV-1 cm-2 s-1     Norm-     Lower limit normalization factor
  103-106 F2.1  erg cm−2 s−1          abs.flux  Absorbed flux in the range 
                                                0.3–10 keV
  108-112 F2.1  erg cm−2 s−1          abs.flux+ Upper limit absorbed flux in the
                                                range 0.3-10 keV
  115-119 F2.1  erg cm−2 s−1          abs.flux- Lower limit absorbed flux in the
                                                range 0.3-10 keV      
  122-129 F1.1  ---                   χ2ν (dof) χ2ν (and the relative degrees 
                                                of freedom)                                                                                                                               
--------------------------------------------------------------------------------

References:
  The addition of the "BibCode" (a 19-digit such as 1994A&AS..103..135A
  used by SIMBAD, NED, and ADS Abstract Services) would help to generate
  links to the appropriate papers.
================================================================================
(End)          Name [University of Palermo/INAF-Iasf Palermo]        XX-XXX-XXXX


==> Tables/ReadMe_table_5.txt <==
J/A+A/vol/page     Search for the multiwavelength counterparts to extragalactic
 UGS     (Alberto Ulgiati, year)
================================================================================
Search for the multiwavelength counterparts to extragalactic unassociated 
Fermi γ-ray sources
     Alberto Ulgiati, Simona Paiano, Fabio Pintore, Thomas David. Russell,
     Boris Sbarufatti, Ciro Pinto, Elena Ambrosi, Antonino D’Aì, 
     Giancarlo Cusumano, Melania Del Santo
    <Astron. Astrophys. vol, page (year)>
    =2003A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: Galaxies: active - Galaxies: multi-wavelength - 
BL Lacertae objects: general - Gamma rays: observations - 
X-rays: galaxies - Radio sources: general 

Description:
    This table is the full version of Table 5 presented in the paper.
    It contains the information about multiwavelength counterparts of UGS1

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     166     193   MWL counterparts of UGS1
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_5.txt
--------------------------------------------------------------------------------
   Bytes     Format Units                 Label     Explanations
--------------------------------------------------------------------------------
   1- 17     A17   ---                   nUGS      4FGL name
  20- 43     A24   ---                   nXRT      Swift/XRT source
  46- 76     A31   ---                   nrad      Radio source
  79- 101    A23   ---                   nopt      Optical source 
  109- 116   F3.4  deg                   RA        Right Ascension (J2000)
  119- 126   F3.4  deg                   DE        Declination (J2000) 
  129- 138   F2.1  ---                   g(r)-mag  g(r) magnitude of the optical
                                                   source
  143- 151   F7.1  erg cm-2 s-1 Hz-1     f(opt)    Optical density flux
  154- 158   F3.1  mJy                   f(rad)    Radio density flux
  162- 166   I5    ---                   R         Radio-loudness
                                                   parameter                                                                                                                        
--------------------------------------------------------------------------------

References:
  The addition of the "BibCode" (a 19-digit such as 1994A&AS..103..135A
  used by SIMBAD, NED, and ADS Abstract Services) would help to generate
  links to the appropriate papers.
================================================================================
(End)          Name [University of Palermo/INAF-Iasf Palermo]        XX-XXX-XXXX


==> Tables/ReadMe_table_6.txt <==
J/A+A/vol/page     Search for the multiwavelength counterparts to extragalactic
 UGS     (Alberto Ulgiati, year)
================================================================================
Search for the multiwavelength counterparts to extragalactic unassociated 
Fermi γ-ray sources
     Alberto Ulgiati, Simona Paiano, Fabio Pintore, Thomas David. Russell,
     Boris Sbarufatti, Ciro Pinto, Elena Ambrosi, Antonino D’Aì, 
     Giancarlo Cusumano, Melania Del Santo
    <Astron. Astrophys. vol, page (year)>
    =2003A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: Galaxies: active - Galaxies: multi-wavelength - 
BL Lacertae objects: general - Gamma rays: observations - 
X-rays: galaxies - Radio sources: general 

Description:
    This table is the full version of Table 6 presented in the paper.
    It contains the information about multiwavelength counterparts of UGS2

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
Table_1.txt     165     238   MWL counterparts of UGS2
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table_6.txt
--------------------------------------------------------------------------------
   Bytes     Format Units                 Label     Explanations
--------------------------------------------------------------------------------
   1- 17     A17   ---                   nUGS      4FGL name
  20- 43     A24   ---                   nXRT      Swift/XRT source
  46- 76     A31   ---                   nrad      Radio source
  79- 101    A23   ---                   nopt      Optical source 
  109- 116   F3.4  deg                   RA        Right Ascension (J2000)
  119- 126   F3.4  deg                   DE        Declination (J2000) 
  129- 138   F2.1  ---                   g(r)-mag  g(r) magnitude of the optical
                                                   source
  143- 151   F7.1  erg cm-2 s-1 Hz-1     f(opt)    Optical density flux
  154- 158   F3.1  mJy                   f(rad)    Radio density flux
  162- 165   I4    ---                   R         Radio-loudness
                                                   parameter                                                                                                                        
--------------------------------------------------------------------------------

References:
  The addition of the "BibCode" (a 19-digit such as 1994A&AS..103..135A
  used by SIMBAD, NED, and ADS Abstract Services) would help to generate
  links to the appropriate papers.
================================================================================
(End)          Name [University of Palermo/INAF-Iasf Palermo]        XX-XXX-XXXX


==> Tables/Table_1.txt <==
4FGL J0003.6+3059 13.1 4.9  XRT J000402.65+310219.8 1.0111   31.0388   4.6  3.7 
4FGL J0004.4-4001 11.0 9.4  XRT J000434.22-400034.7 1.1426   -40.0096  2.9  7.7 
4FGL J0006.6+4618 6.0  4.5  XRT J000652.09+461813.9 1.7170   46.3039   6.4  3.5 
4FGL J0009.1-5012 9.7  4.8  XRT J000908.61-501000.9 2.2859   -50.1669  6.2  3.9 
4FGL J0022.0-5921 12.4 4.6  XRT J002127.45-591946.3 5.3644   -59.3295  6.0  4.1 
4FGL J0023.2+8412 3.4  1.8  XRT J002403.36+841352.6 6.0140   84.2313   8.0  3.4 
4FGL J0023.6-4209 4.4  3.4  XRT J002303.59-420509.6 5.7650   -42.0860  2.9  5.0 
4FGL J0025.4-4838 7.4  4.4  XRT J002536.94-483810.9 6.4039   -48.6364  3.0  5.6 
4FGL J0026.1-0732 9.7  6.6  XRT J002611.55-073116.0 6.5481   -7.5211   2.4  22.6
4FGL J0027.0-1134 4.4  1.9  XRT J002710.11-113638.7 6.7921   -11.6108  3.2  5.1 
4FGL J0031.5-5648 7.6  4.3  XRT J003135.74-564640.9 7.8989   -56.7780  3.3  5.3 
4FGL J0037.2-2653 4.1  3.3  XRT J003729.64-265045.9 9.3735   -26.8461  3.8  4.0 
4FGL J0054.4-1503 3.9  3.0  XRT J005431.46-145804.7 13.6311  -14.9680  3.8  3.8 
4FGL J0055.7+4507 4.5  5.3  XRT J005525.98+450529.3 13.8582  45.0915   5.6  3.2 
4FGL J0058.3-4603 5.7  5.5  XRT J005806.28-460419.4 14.5262  -46.0721  2.5  16.2
4FGL J0059.4-5654 25.9 11.6 XRT J005945.18-565306.8 14.9383  -56.8852  7.6  4.2 
4FGL J0112.0+3442 4.9  4.7  XRT J011124.86+344154.1 17.8536  34.6984   4.7  4.0 
4FGL J0115.4-2917 7.3  7.0  XRT J011528.71-291847.1 18.8696  -29.3131  7.3  3.1 
4FGL J0117.9+1430 7.0  6.6  XRT J011804.79+143159.6 19.5200  14.5332   3.0  4.7 
4FGL J0120.2-7944 4.9  4.2  XRT J011913.62-794513.9 19.8068  -79.7538  3.0  5.4 
4FGL J0121.4-7216 5.2  23.7 XRT J012121.84-721920.2 20.3410  -72.3223  3.5  3.7 
4FGL J0125.9-6303 5.3  6.0  XRT J012547.97-630245.3 21.4499  -63.0459  3.0  8.4 
4FGL J0137.3-3239 5.3  3.5  XRT J013724.55-324040.2 24.3523  -32.6778  2.9  6.2 
4FGL J0140.5-4730 5.0  3.6  XRT J014007.79-473213.2 25.0325  -47.5370  6.9  3.0 
4FGL J0156.3-2420 13.9 8.7  XRT J015624.63-242004.1 29.1026  -24.3345  2.3  14.3
4FGL J0202.7+3133 4.1  10.5 XRT J020242.13+313211.4 30.6755  31.5365   2.5  10.3
4FGL J0231.0+3505 4.2  1.0  XRT J023112.30+350445.7 37.8013  35.0794   3.0  4.9 
4FGL J0245.0+4755 4.8  6.0  XRT J024455.02+475125.2 41.2293  47.8570   7.2  3.3 
4FGL J0251.1-1830 10.5 7.7  XRT J025111.70-183111.1 42.7988  -18.5198  2.7  8.9 
4FGL J0259.0+0552 28.7 4.9  XRT J025857.56+055244.4 44.7398  5.8790    3.4  5.2 
4FGL J0301.6-5617 11.1 5.4  XRT J030115.05-561647.6 45.3127  -56.2799  4.6  4.3 
4FGL J0302.5+3354 7.3  3.7  XRT J030226.95+335444.4 45.6123  33.9123   3.7  5.7 
4FGL J0327.6+2620 6.3  3.2  XRT J032737.27+262009.3 51.9053  26.3359   2.5  11.2
4FGL J0333.4-2705 7.5  4.0  XRT J033331.91-270917.2 53.3829  -27.1548  2.7  8.1 
4FGL J0337.9+4058 5.9  1.6  XRT J033733.16+405852.7 54.3882  40.9813   5.2  3.3 
4FGL J0341.9+3153 7.1  6.3  XRT J034158.35+314854.1 55.4931  31.8150   5.2  10.5
4FGL J0343.3-6303 14.9 4.0  XRT J034324.90-630338.5 55.8538  -63.0607  3.6  4.0 
4FGL J0349.6+4026 7.4  4.9  XRT J034945.96+402614.0 57.4415  40.4372   5.6  3.1 
4FGL J0358.1+2850 4.9  6.9  XRT J035748.90+284442.5 59.4537  28.7451   2.5  13.1
4FGL J0406.2+0639 5.9  5.8  XRT J040607.87+063920.3 61.5328  6.6556    4.5  4.5 
4FGL J0409.2+2542 7.7  6.8  XRT J040921.70+254441.4 62.3404  25.7448   2.7  7.5 
4FGL J0418.4-4342 4.4  8.4  XRT J041832.35-434155.4 64.6348  -43.6987  3.6  5.2 
4FGL J0438.0-7329 14.1 3.9  XRT J043836.89-732921.3 69.6537  -73.4892  3.1  4.5 
4FGL J0438.2-4243 7.0  4.3  XRT J043831.99-424007.0 69.6333  -42.6686  3.3  4.3 
4FGL J0459.7-5413 8.8  4.1  XRT J045937.04-541709.3 74.9043  -54.2859  2.6  9.0 
4FGL J0512.8+5821 6.2  5.1  XRT J051154.26+582904.3 77.9761  58.4845   3.6  4.3 
4FGL J0531.4-0058 4.4  4.3  XRT J053055.69-005538.0 82.7321  -0.9272   4.8  3.4 
4FGL J0531.7+1241 6.5  3.6  XRT J053123.50+123319.8 82.8479  12.5555   4.6  3.5 
4FGL J0536.1-1205 5.3  4.1  XRT J053626.88-120653.4 84.1120  -12.1148  2.9  5.5 
4FGL J0537.5+0959 5.1  5.1  XRT J053745.84+095758.5 84.4410  9.9662    3.0  5.2 
4FGL J0545.8-0905 10.0 4.4  XRT J054540.46-090712.2 86.4186  -9.1201   3.1  5.6 
4FGL J0553.9-5048 11.6 3.9  XRT J055359.66-505145.1 88.4986  -50.8625  2.9  5.8 
4FGL J0554.0-0839 4.9  7.4  XRT J055341.85-084003.8 88.4244  -8.6677   4.8  3.3 
4FGL J0554.2-0259 5.8  7.5  XRT J055418.93-025838.3 88.5789  -2.9773   3.3  6.0 
4FGL J0620.7-5034 6.6  5.1  XRT J062045.98-503350.3 95.1916  -50.5640  2.8  7.1 
4FGL J0624.7-4903 6.8  3.6  XRT J062419.86-490640.2 96.0828  -49.1112  4.2  3.5 
4FGL J0631.0+5626 6.2  4.1  XRT J063048.87+562830.6 97.7036  56.4752   2.8  6.1 
4FGL J0640.9-5204 4.5  6.5  XRT J064112.61-520738.0 100.3026 -52.1272  2.6  10.8
4FGL J0641.4+3349 5.4  3.6  XRT J064111.24+334502.0 100.2968 33.7506   3.7  13.8
4FGL J0656.5+4218 6.2  8.4  XRT J065635.60+421523.5 104.1483 42.2565   2.4  23.3
4FGL J0700.2-5118 7.7  3.6  XRT J070034.01-512007.4 105.1417 -51.3354  2.7  8.6 
4FGL J0704.3-4829 9.7  7.0  XRT J070421.99-482646.5 106.0916 -48.4463  2.6  11.0
4FGL J0734.3-4448 5.9  4.0  XRT J073418.51-444640.5 113.5771 -44.7779  4.4  3.3 
4FGL J0755.9-0515 7.7  3.5  XRT J075614.46-051719.2 119.0603 -5.2887   2.6  11.2
4FGL J0800.9+0733 9.1  35.8 XRT J080056.64+073234.5 120.2360 7.5429    2.1  18.6
4FGL J0815.5+6554 4.7  9.1  XRT J081539.88+655004.3 123.9162 65.8345   4.3  10.5
4FGL J0826.0-0157 7.2  6.7  XRT J082556.10-020212.2 126.4838 -2.0367   4.2  4.2 
4FGL J0838.5+4013 4.0  3.9  XRT J083902.98+401546.9 129.7624 40.2630   3.0  4.4 
4FGL J0839.6-8341 5.2  4.6  XRT J083847.78-834345.1 129.6991 -83.7292  3.4  12.0
4FGL J0852.5-2515 5.7  1.1  XRT J085221.91-251628.8 133.0913 -25.2747  3.2  3.9 
4FGL J0906.1-1011 6.2  3.9  XRT J090616.22-101427.0 136.5676 -10.2408  3.8  3.3 
4FGL J0910.1-1816 7.0  7.5  XRT J091003.90-181613.1 137.5162 -18.2703  2.6  11.5
4FGL J0914.5+6845 9.1  4.3  XRT J091429.49+684506.3 138.6229 68.7518   3.2  5.3 
4FGL J0916.9+7756 6.7  3.2  XRT J091715.25+780052.4 139.3135 78.0145   4.8  3.0 
4FGL J0934.5+7223 5.4  4.1  XRT J093333.50+722059.0 143.3896 72.3497   5.5  3.7 
4FGL J0938.8+5155 6.4  10.6 XRT J093834.50+515454.8 144.6438 51.9152   6.1  3.8 
4FGL J1016.1-4247 15.1 6.1  XRT J101620.78-424723.2 154.0866 -42.7898  2.7  8.6 
4FGL J1017.4+5956 6.1  5.7  XRT J101706.90+595129.9 154.2787 59.8583   5.6  3.3 
4FGL J1032.0+5725 4.6  5.4  XRT J103142.67+573255.3 157.9278 57.5487   5.1  3.8 
4FGL J1039.2+3258 9.5  5.1  XRT J103852.17+325651.9 159.7174 32.9478   3.0  4.6 
4FGL J1047.2+6740 8.9  3.8  XRT J104705.65+673759.0 161.7735 67.6330   3.1  5.1 
4FGL J1049.8+2741 6.8  5.5  XRT J104938.70+274212.1 162.4112 27.7034   2.9  5.8 
4FGL J1114.6+1225 4.0  5.2  XRT J111437.12+122711.2 168.6547 12.4531   4.0  3.7 
4FGL J1119.9-1007 7.9  4.3  XRT J111948.35-100706.0 169.9514 -10.1183  3.5  4.4 
4FGL J1120.0-2204 64.3 65.0 XRT J111958.40-220456.3 169.9933 -22.0823  3.5  8.6 
4FGL J1120.1-2645 13.3 3.9  XRT J111956.93-264316.2 169.9872 -26.7212  4.4  4.4 
4FGL J1122.0-0231 9.4  3.2  XRT J112213.80-022916.7 170.5575 -2.4880   2.7  7.1 
4FGL J1123.8-4552 10.7 3.7  XRT J112354.82-455012.2 170.9784 -45.8367  3.4  4.0 
4FGL J1125.1+4811 4.0  50.5 XRT J112526.01+480922.8 171.3584 48.1563   5.4  4.3 
4FGL J1131.6+4657 8.5  4.6  XRT J113142.36+470009.2 172.9265 47.0026   2.6  6.0 
4FGL J1146.0-0638 15.0 3.3  XRT J114600.87-063853.9 176.5036 -6.6483   3.1  6.7 
4FGL J1155.2-1111 6.5  4.3  XRT J115515.07-111124.9 178.8128 -11.1903  3.3  4.8 
4FGL J1158.8-1430 8.0  5.2  XRT J115912.67-143154.7 179.8028 -14.5319  2.4  18.1
4FGL J1207.4-1840 5.0  9.5  XRT J120740.89-184029.3 181.9204 -18.6748  4.6  3.2 
4FGL J1207.4-4536 15.1 3.7  XRT J120732.84-453452.0 181.8868 -45.5811  4.2  3.4 
4FGL J1217.2-2500 7.4  5.1  XRT J121735.36-245512.3 184.3973 -24.9201  5.4  3.4 
4FGL J1220.1-2458 8.6  4.3  XRT J122014.54-245948.2 185.0606 -24.9967  2.5  14.3
4FGL J1239.7-3455 5.1  5.7  XRT J123933.89-345428.1 189.8912 -34.9078  2.8  7.7 
4FGL J1250.9-4943 17.2 4.5  XRT J125058.72-494448.6 192.7447 -49.7468  5.4  3.7 
4FGL J1256.8+5329 5.3  5.6  XRT J125630.54+533202.3 194.1273 53.5340   6.4  4.2 
4FGL J1259.0-8148 15.0 3.6  XRT J130100.24-814811.8 195.2510 -81.8033  6.0  3.2 
4FGL J1308.7+0347 10.9 3.6  XRT J130832.27+034405.4 197.1344 3.7348    4.0  5.5 
4FGL J1313.2-4437 4.9  2.1  XRT J131318.21-443732.2 198.3259 -44.6256  2.1  11.5
4FGL J1346.5+5330 11.9 3.9  XRT J134545.15+533252.5 206.4381 53.5479   2.2  13.5
4FGL J1401.3-5012 5.7  1.7  XRT J140146.80-501324.1 210.4450 -50.2234  2.8  9.4 
4FGL J1401.7-3217 8.2  3.4  XRT J140159.82-321848.4 210.4992 -32.3135  4.7  3.1 
4FGL J1407.4-0820 4.4  3.6  XRT J140724.84-082320.5 211.8535 -8.3890   4.0  3.1 
4FGL J1410.7+7405 23.3 11.7 XRT J141045.66+740509.9 212.6903 74.0861   7.2  4.5 
4FGL J1415.9-1504 6.8  3.5  XRT J141546.05-150231.4 213.9419 -15.0420  3.0  4.6 
4FGL J1420.9-2431 12.5 3.6  XRT J142035.74-243023.3 215.1489 -24.5065  4.2  3.8 
4FGL J1421.4-1655 5.9  2.1  XRT J142128.97-165455.7 215.3707 -16.9155  2.3  8.3 
4FGL J1424.8-8012 7.1  3.4  XRT J142342.47-800721.1 215.9270 -80.1225  3.9  3.7 
4FGL J1429.8-0739 8.8  3.9  XRT J142949.48-073304.7 217.4562 -7.5513   2.8  7.1 
4FGL J1430.6+1543 4.1  1.6  XRT J143057.97+154556.1 217.7415 15.7656   3.5  4.3 
4FGL J1441.4-1934 11.5 4.7  XRT J144127.83-193551.0 220.3659 -19.5975  2.7  7.4 
4FGL J1528.4+2004 5.8  6.2  XRT J152835.84+200422.1 232.1493 20.0728   3.9  8.8 
4FGL J1535.9+3743 18.5 10.7 XRT J153550.56+374056.8 233.9606 37.6825   4.6  4.1 
4FGL J1538.9+0425 6.2  3.6  XRT J153901.41+042750.5 234.7559 4.4640    4.3  3.1 
4FGL J1539.1+1008 6.7  6.2  XRT J153848.51+101841.7 234.7021 10.3116   3.2  5.0 
4FGL J1543.1+4209 6.8  5.0  XRT J154311.32+421006.3 235.7971 42.1684   4.8  3.4 
4FGL J1544.9+3218 7.2  13.9 XRT J154433.15+322148.6 236.1381 32.3635   2.6  10.1
4FGL J1554.2+2008 11.9 8.2  XRT J155424.17+201125.5 238.6007 20.1904   2.0  34.5
4FGL J1555.3+2903 6.1  15.6 XRT J155513.01+290328.0 238.8042 29.0578   3.5  10.9
4FGL J1623.7-2315 5.6  3.8  XRT J162334.02-231745.2 245.8917 -23.2959  5.4  7.6 
4FGL J1626.5+6257 7.2  4.6  XRT J162645.99+630048.4 246.6916 63.0134   2.5  12.9
4FGL J1631.8+4144 8.2  3.7  XRT J163146.82+414631.8 247.9451 41.7755   2.6  8.9 
4FGL J1644.8+1850 8.9  4.8  XRT J164457.22+185151.1 251.2384 18.8642   4.4  4.5 
4FGL J1645.0+1654 6.0  5.7  XRT J164459.83+165512.9 251.2493 16.9202   2.7  7.6 
4FGL J1648.1-1547 9.8  10.0 XRT J164804.04-154704.7 252.0169 -15.7846  5.2  4.1 
4FGL J1648.7+4834 7.0  4.2  XRT J164900.56+483409.2 252.2523 48.5692   2.8  5.7 
4FGL J1657.3-6232 5.4  8.8  XRT J165757.49-623400.2 254.4896 -62.5667  5.9  4.2 
4FGL J1700.0-0122 5.2  3.2  XRT J170003.04-011841.5 255.0127 -1.3115   4.8  3.1 
4FGL J1733.4+2235 7.7  4.4  XRT J173330.16+223608.5 263.3757 22.6024   3.4  3.8 
4FGL J1752.0+3606 11.4 3.4  XRT J175209.56+360629.8 268.0399 36.1083   3.3  4.0 
4FGL J1803.1-6708 22.9 13.6 XRT J180304.04-670734.5 270.7668 -67.1262  6.0  3.3 
4FGL J1813.7-6846 12.3 13.6 XRT J181307.54-684706.7 273.2814 -68.7852  6.0  3.8 
4FGL J1816.1-3908 5.5  1.8  XRT J181635.82-391246.1 274.1492 -39.2128  3.3  4.3 
4FGL J1818.5+2533 6.3  7.2  XRT J181831.18+253705.4 274.6299 25.6182   5.8  3.6 
4FGL J1824.2+1231 5.5  3.6  XRT J182408.91+123231.5 276.0371 12.5421   3.6  4.0 
4FGL J1825.9-5614 6.6  4.1  XRT J182644.04-561421.5 276.6835 -56.2393  3.7  4.6 
4FGL J1836.9+4439 4.9  4.3  XRT J183703.33+443807.0 279.2639 44.6353   3.5  4.1 
4FGL J1838.2+3223 9.5  7.5  XRT J183816.84+322410.8 279.5702 32.4030   3.2  4.9 
4FGL J1847.7-3433 6.8  3.7  XRT J184713.08-343345.8 281.8045 -34.5627  3.0  5.7 
4FGL J1848.7-6307 4.9  4.1  XRT J184838.07-630537.8 282.1586 -63.0938  4.3  3.8 
4FGL J1858.9+3636 9.6  3.2  XRT J185917.93+362916.5 284.8247 36.4879   3.5  3.7 
4FGL J1905.8+4942 12.0 5.4  XRT J190549.31+495142.1 286.4554 49.8617   6.7  3.8 
4FGL J1906.0-1718 8.2  13.8 XRT J190624.51-171936.6 286.6021 -17.3268  4.0  3.7 
4FGL J1906.4-1757 10.6 12.6 XRT J190625.65-175903.7 286.6069 -17.9844  5.4  8.0 
4FGL J1912.2-3636 4.4  0.9  XRT J191259.66-363245.4 288.2486 -36.5459  4.5  4.0 
4FGL J1928.5+5339 5.0  2.0  XRT J192833.63+533901.3 292.1401 53.6504   2.3  10.6
4FGL J1955.3-5032 8.0  3.6  XRT J195512.48-503008.8 298.8020 -50.5024  2.7  7.6 
4FGL J2007.0+0707 5.4  4.9  XRT J200642.07+071712.5 301.6753 7.2868    4.1  3.5 
4FGL J2017.9-0114 6.3  12.2 XRT J201739.32-010732.4 304.4138 -1.1257   4.4  3.5 
4FGL J2018.0+7903 7.0  4.2  XRT J201746.50+790238.0 304.4438 79.0439   3.8  5.1 
4FGL J2019.6+0616 5.0  7.5  XRT J201931.60+061543.8 304.8816 6.2622    4.7  3.3 
4FGL J2029.5-4237 12.3 3.6  XRT J202914.15-423532.1 307.3089 -42.5922  3.2  4.5 
4FGL J2030.0-0310 4.6  4.5  XRT J203014.34-030721.9 307.5597 -3.1228   2.8  7.7 
4FGL J2036.2-0207 7.3  5.2  XRT J203637.80-020242.3 309.1575 -2.0451   4.9  3.5 
4FGL J2037.0-2826 15.9 9.5  XRT J203637.90-283026.0 309.1579 -28.5072  2.8  6.7 
4FGL J2037.7-2230 4.6  1.7  XRT J203743.50-222630.0 309.4312 -22.4417  4.3  3.2 
4FGL J2040.1-3137 4.0  6.4  XRT J204010.16-314745.9 310.0423 -31.7961  3.3  5.0 
4FGL J2041.1-6138 11.6 4.9  XRT J204111.84-613950.0 310.2993 -61.6639  3.0  5.4 
4FGL J2042.1-5320 5.5  3.8  XRT J204220.33-532643.2 310.5847 -53.4453  2.5  12.3
4FGL J2042.7+1519 10.7 30.4 XRT J204259.73+152108.8 310.7489 15.3524   1.9  27.2
4FGL J2045.6+2455 3.9  7.9  XRT J204555.08+245356.3 311.4795 24.8990   3.6  4.5 
4FGL J2056.4-5922 12.2 5.3  XRT J205624.41-591719.4 314.1017 -59.2887  8.0  3.0 
4FGL J2058.5-1833 4.7  8.7  XRT J205836.75-183103.8 314.6531 -18.5177  6.2  4.3 
4FGL J2105.9+7508 11.1 7.9  XRT J210605.68+750921.0 316.5237 75.1558   3.6  5.4 
4FGL J2109.8+6315 4.6  1.9  XRT J210928.72+631745.7 317.3696 63.2960   4.6  4.4 
4FGL J2114.2+2132 4.9  1.1  XRT J211407.79+213241.1 318.5325 21.5448   3.1  4.9 
4FGL J2114.9-3326 10.1 4.5  XRT J211452.16-332534.2 318.7173 -33.4262  2.5  12.1
4FGL J2120.5-0138 7.1  7.5  XRT J212030.54-013841.7 320.1273 -1.6449   2.7  9.0 
4FGL J2121.8-3412 4.4  4.3  XRT J212200.61-341834.3 320.5026 -34.3095  4.6  4.3 
4FGL J2130.8+2649 4.4  13.4 XRT J213011.72+264505.2 322.5488 26.7514   5.7  4.3 
4FGL J2159.6-4620 13.6 8.6  XRT J215936.22-461955.4 329.9009 -46.3321  2.7  8.4 
4FGL J2207.1+2222 9.8  4.8  XRT J220704.18+222231.9 331.7674 22.3755   3.3  5.0 
4FGL J2207.3+2746 5.4  4.8  XRT J220722.56+274617.9 331.8440 27.7716   3.9  3.4 
4FGL J2225.8-0804 8.9  4.6  XRT J222553.05-080410.8 336.4711 -8.0697   3.9  4.4 
4FGL J2237.2-6726 8.5  5.4  XRT J223709.85-672612.7 339.2910 -67.4369  2.8  7.6 
4FGL J2240.3-5241 11.5 5.8  XRT J224017.55-524112.3 340.0731 -52.6868  3.6  3.4 
4FGL J2241.4-8327 12.8 3.9  XRT J224200.97-832746.0 340.5040 -83.4628  6.0  6.8 
4FGL J2247.7-5857 7.7  5.2  XRT J224745.19-585458.2 341.9383 -58.9162  2.9  6.9 
4FGL J2312.4+8253 4.3  4.5  XRT J231203.37+830108.0 348.0140 83.0189   6.0  4.8 
4FGL J2317.7+2839 10.5 14.1 XRT J231740.15+283955.4 349.4173 28.6654   5.8  4.3 
4FGL J2320.2+0707 7.3  6.8  XRT J232007.88+071044.0 350.0328 7.1789    3.6  6.1 
4FGL J2323.1+2040 6.7  3.3  XRT J232320.30+203523.6 350.8346 20.5899   4.2  3.5 
4FGL J2323.9+2519 7.4  3.9  XRT J232341.56+251800.0 350.9232 25.3000   6.0  3.1 
4FGL J2326.9-4130 7.0  2.4  XRT J232653.20-412713.8 351.7217 -41.4538  3.9  3.4 
4FGL J2331.6+4430 7.0  6.0  XRT J233129.51+443104.3 352.8730 44.5179   5.4  4.7 
4FGL J2336.9-8427 6.6  4.1  XRT J233625.43-842650.6 354.1060 -84.4474  4.7  6.0 
4FGL J2337.7-2903 7.4  5.9  XRT J233730.35-290237.9 354.3764 -29.0438  2.6  9.7 
4FGL J2347.9-5106 23.0 8.5  XRT J234804.68-510745.2 357.0195 -51.1292  6.7  3.4 
4FGL J2353.2+3135 8.6  28.0 XRT J235319.12+313613.4 358.3297 31.6037   4.0  8.2 


==> Tables/Table_2.txt <==
4FGL J0017.1-4605 7.2   9.8   XRT J001708.63-460607.7 4.2859   -46.1021  2.9  6.5 
4FGL J0017.1-4605 7.2   9.8   XRT J001750.81-460437.5 4.4617   -46.0771  4.2  4.7 
4FGL J0017.1-4605 7.2   9.8   XRT J001705.00-460109.2 4.2709   -46.0192  7.7  3.0 
4FGL J0031.0-2327 10.3  10.7  XRT J003120.53-233400.7 7.8355   -23.5669  2.5  19.5
4FGL J0031.0-2327 10.3  10.7  XRT J003039.79-232821.2 7.6658   -23.4725  6.6  3.6 
4FGL J0040.2-2725 6.6   33.3  XRT J004016.42-271912.3 10.0684  -27.3201  2.0  25.2
4FGL J0040.2-2725 6.6   33.3  XRT J004023.77-272254.2 10.0991  -27.3817  7.0  5.6 
4FGL J0040.2-2725 6.6   33.3  XRT J004026.07-272116.1 10.1086  -27.3545  7.0  5.6 
4FGL J0040.2-2725 6.6   33.3  XRT J004035.80-272240.7 10.1492  -27.3780  7.6  4.4 
4FGL J0040.2-2725 6.6   33.3  XRT J003954.35-272516.1 9.9764   -27.4211  6.0  3.9 
4FGL J0045.8-1324 5.9   5.7   XRT J004602.94-132422.2 11.5123  -13.4062  7.0  7.7 
4FGL J0045.8-1324 5.9   5.7   XRT J004608.32-132213.6 11.5347  -13.3704  3.5  5.2 
4FGL J0045.8-1324 5.9   5.7   XRT J004611.48-132519.3 11.5479  -13.4220  3.5  4.4 
4FGL J0045.8-1324 5.9   5.7   XRT J004539.41-132507.7 11.4142  -13.4188  4.3  4.0 
4FGL J0045.8-1324 5.9   5.7   XRT J004602.97-131959.0 11.5124  -13.3331  6.0  3.2 
4FGL J0045.8-1324 5.9   5.7   XRT J004555.20-132312.5 11.4800  -13.3868  3.5  3.2 
4FGL J0102.3+1000 12.4  12.2  XRT J010226.89+095939.9 15.6121  9.9944    4.4  4.6 
4FGL J0102.3+1000 12.4  12.2  XRT J010235.93+095832.4 15.6497  9.9757    6.0  3.7 
4FGL J0102.3+1000 12.4  12.2  XRT J010220.73+095848.9 15.5864  9.9803    6.0  3.4 
4FGL J0102.3+1000 12.4  12.2  XRT J010214.03+100258.4 15.5585  10.0496   3.6  3.3 
4FGL J0118.3-6008 13.6  8.9   XRT J011823.22-600747.8 19.5967  -60.1300  4.3  4.9 
4FGL J0118.3-6008 13.6  8.9   XRT J011848.17-600256.2 19.7007  -60.0489  5.5  3.3 
4FGL J0122.4+1034 5.8   21.7  XRT J012223.64+103212.6 20.5985  10.5368   2.4  24.0
4FGL J0122.4+1034 5.8   21.7  XRT J012222.25+103116.2 20.5927  10.5212   4.7  6.2 
4FGL J0126.3-6746 6.0   6.1   XRT J012610.88-674744.5 21.5453  -67.7957  3.0  6.6 
4FGL J0126.3-6746 6.0   6.1   XRT J012622.53-674626.7 21.5939  -67.7741  4.3  3.9 
4FGL J0132.9-4259 7.5   119.8 XRT J013346.96-430407.0 23.4457  -43.0686  2.6  19.4
4FGL J0132.9-4259 7.5   119.8 XRT J013401.65-425630.0 23.5069  -42.9417  3.5  12.6
4FGL J0132.9-4259 7.5   119.8 XRT J013339.96-425503.4 23.4165  -42.9176  3.5  8.5 
4FGL J0132.9-4259 7.5   119.8 XRT J013347.80-430229.3 23.4491  -43.0415  3.5  7.9 
4FGL J0132.9-4259 7.5   119.8 XRT J013316.63-425908.7 23.3193  -42.9858  3.5  7.6 
4FGL J0132.9-4259 7.5   119.8 XRT J013308.39-425744.6 23.2849  -42.9624  3.5  6.9 
4FGL J0132.9-4259 7.5   119.8 XRT J013359.11-430219.2 23.4963  -43.0387  3.5  5.6 
4FGL J0132.9-4259 7.5   119.8 XRT J013347.00-430610.6 23.4459  -43.1029  3.5  5.6 
4FGL J0132.9-4259 7.5   119.8 XRT J013339.30-425824.0 23.4138  -42.9733  6.0  3.0 
4FGL J0140.4+5114 4.9   8.4   XRT J014107.78+510659.4 25.2824  51.1165   2.6  8.7 
4FGL J0140.4+5114 4.9   8.4   XRT J014022.50+511313.3 25.0937  51.2204   4.6  6.9 
4FGL J0159.0+3313 9.0   3.4   XRT J015906.95+331227.3 29.7790  33.2076   2.5  14.1
4FGL J0159.0+3313 9.0   3.4   XRT J015905.35+331257.8 29.7723  33.2161   3.0  5.1 
4FGL J0159.0+3313 9.0   3.4   XRT J015927.92+331107.7 29.8663  33.1855   5.2  3.3 
4FGL J0159.8-2234 5.8   11.8  XRT J015947.54-223254.4 29.9481  -22.5484  5.1  6.0 
4FGL J0159.8-2234 5.8   11.8  XRT J020016.59-222940.5 30.0691  -22.4946  4.4  4.4 
4FGL J0159.8-2234 5.8   11.8  XRT J015957.01-223136.3 29.9876  -22.5267  4.7  3.7 
4FGL J0209.8+2626 6.5   7.6   XRT J020946.75+262530.4 32.4448  26.4251   2.4  18.5
4FGL J0209.8+2626 6.5   7.6   XRT J020950.60+263253.3 32.4609  26.5481   3.5  5.4 
4FGL J0240.2-0248 6.1   12.6  XRT J024002.02-024321.6 40.0084  -2.7227   2.6  11.7
4FGL J0240.2-0248 6.1   12.6  XRT J024004.57-024504.3 40.0191  -2.7512   3.0  11.0
4FGL J0240.2-0248 6.1   12.6  XRT J024024.23-025336.4 40.1010  -2.8934   5.8  4.5 
4FGL J0251.4+4646 3.9   15.8  XRT J025027.22+464729.1 42.6134  46.7914   2.0  26.1
4FGL J0251.4+4646 3.9   15.8  XRT J025117.49+464501.7 42.8229  46.7505   5.8  4.4 
4FGL J0252.0-3657 4.7   3.4   XRT J025139.26-365715.2 42.9136  -36.9542  3.0  9.6 
4FGL J0252.0-3657 4.7   3.4   XRT J025149.15-370144.5 42.9548  -37.0290  6.2  6.4 
4FGL J0252.0-3657 4.7   3.4   XRT J025145.81-365713.8 42.9409  -36.9538  3.5  6.2 
4FGL J0252.0-3657 4.7   3.4   XRT J025207.48-365438.4 43.0312  -36.9107  3.5  4.9 
4FGL J0447.2+2446 9.3   6.3   XRT J044739.31+244227.7 71.9138  24.7077   6.7  3.8 
4FGL J0447.2+2446 9.3   6.3   XRT J044709.75+243701.5 71.7906  24.6171   6.0  3.2 
4FGL J0535.3+0934 5.6   4.2   XRT J053512.72+093645.2 83.8030  9.6126    5.2  5.8 
4FGL J0535.3+0934 5.6   4.2   XRT J053447.47+094026.3 83.6978  9.6740    5.6  5.0 
4FGL J0535.3+0934 5.6   4.2   XRT J053508.19+094254.2 83.7841  9.7151    5.7  4.4 
4FGL J0539.2-6333 6.9   6.8   XRT J053842.39-632820.0 84.6766  -63.4722  2.5  10.8
4FGL J0539.2-6333 6.9   6.8   XRT J054002.73-633214.6 85.0114  -63.5374  7.9  3.4 
4FGL J0544.8+5209 4.2   6.5   XRT J054424.68+521515.7 86.1029  52.2544   5.1  4.2 
4FGL J0544.8+5209 4.2   6.5   XRT J054457.19+520852.8 86.2383  52.1480   6.0  3.4 
4FGL J0546.5-1100 6.4   73.0  XRT J054730.24-112151.5 86.8760  -11.3643  3.5  6.5 
4FGL J0546.5-1100 6.4   73.0  XRT J054631.01-112023.3 86.6292  -11.3398  3.6  5.4 
4FGL J0546.5-1100 6.4   73.0  XRT J054719.62-110938.9 86.8318  -11.1608  6.0  4.9 
4FGL J0546.5-1100 6.4   73.0  XRT J054706.34-112139.1 86.7764  -11.3608  6.0  4.5 
4FGL J0546.5-1100 6.4   73.0  XRT J054649.72-111754.3 86.7071  -11.2984  3.5  4.0 
4FGL J0546.5-1100 6.4   73.0  XRT J054628.95-112059.0 86.6206  -11.3497  3.6  3.6 
4FGL J0546.5-1100 6.4   73.0  XRT J054632.75-110505.3 86.6365  -11.0848  4.9  3.2 
4FGL J0546.5-1100 6.4   73.0  XRT J054736.04-111141.3 86.9002  -11.1948  3.5  3.0 
4FGL J0610.8-4911 5.5   7.6   XRT J061100.18-491036.2 92.7507  -49.1767  2.5  17.2
4FGL J0610.8-4911 5.5   7.6   XRT J061031.81-491222.5 92.6325  -49.2062  4.7  4.5 
4FGL J0611.5-2918 5.8   4.2   XRT J061141.70-291618.0 92.9237  -29.2717  3.5  3.9 
4FGL J0611.5-2918 5.8   4.2   XRT J061216.02-291702.3 93.0667  -29.2840  4.0  3.1 
4FGL J0617.6-4028 6.3   7.2   XRT J061646.98-402143.4 94.1958  -40.3621  2.4  4.0 
4FGL J0617.6-4028 6.3   7.2   XRT J061724.11-402212.8 94.3505  -40.3702  3.5  3.6 
4FGL J0617.6-4028 6.3   7.2   XRT J061818.54-403400.9 94.5773  -40.5669  3.9  3.1 
4FGL J0633.9+5840 5.2   9.1   XRT J063359.74+584034.2 98.4989  58.6762   6.1  3.3 
4FGL J0633.9+5840 5.2   9.1   XRT J063342.26+584642.7 98.4261  58.7785   7.0  3.1 
4FGL J0639.1-8009 5.1   53.6  XRT J064059.59-801126.2 100.2483 -80.1906  2.6  17.5
4FGL J0639.1-8009 5.1   53.6  XRT J063617.46-801350.5 99.0727  -80.2307  3.5  10.1
4FGL J0639.1-8009 5.1   53.6  XRT J064125.96-801048.5 100.3582 -80.1801  3.5  5.4 
4FGL J0639.1-8009 5.1   53.6  XRT J063719.22-801230.2 99.3301  -80.2084  6.0  4.4 
4FGL J0639.1-8009 5.1   53.6  XRT J064012.99-801725.0 100.0541 -80.2903  6.0  4.1 
4FGL J0639.1-8009 5.1   53.6  XRT J063555.23-800813.0 98.9801  -80.1369  4.2  3.9 
4FGL J0639.1-8009 5.1   53.6  XRT J064047.38-802414.7 100.1974 -80.4041  3.9  3.7 
4FGL J0639.1-8009 5.1   53.6  XRT J063641.31-801124.9 99.1721  -80.1903  4.1  3.3 
4FGL J0639.1-8009 5.1   53.6  XRT J064049.32-801255.8 100.2055 -80.2155  6.0  3.0 
4FGL J0723.9+5702 3.5   6.2   XRT J072351.47+565734.6 110.9644 56.9596   3.2  6.8 
4FGL J0723.9+5702 3.5   6.2   XRT J072328.63+565908.8 110.8693 56.9858   6.7  3.5 
4FGL J0737.4+6535 6.9   70.4  XRT J073655.73+653540.7 114.2322 65.5946   2.4  20.7
4FGL J0737.4+6535 6.9   70.4  XRT J073711.73+653344.9 114.2989 65.5625   7.0  7.3 
4FGL J0738.6+1311 7.2   5.6   XRT J073843.59+131328.3 114.6816 13.2245   3.2  4.8 
4FGL J0738.6+1311 7.2   5.6   XRT J073848.93+130755.1 114.7039 13.1320   5.8  3.3 
4FGL J0751.2-0029 4.2   84.8  XRT J075119.14-002748.8 117.8298 -0.4636   3.5  8.2 
4FGL J0751.2-0029 4.2   84.8  XRT J075104.16-003305.6 117.7673 -0.5515   3.5  4.9 
4FGL J0800.1-5531 3.0   8.0   XRT J075949.42-553253.8 119.9559 -55.5483  5.6  4.2 
4FGL J0800.1-5531 3.0   8.0   XRT J080013.52-553407.9 120.0563 -55.5689  4.0  4.0 
4FGL J0849.5+2710 4.4   8.4   XRT J084957.80+271614.1 132.4908 27.2706   3.9  3.6 
4FGL J0849.5+2710 4.4   8.4   XRT J084936.07+270127.6 132.4003 27.0243   6.9  3.4 
4FGL J0903.5+4057 5.8   20.0  XRT J090314.64+405600.2 135.8110 40.9334   2.1  19.2
4FGL J0903.5+4057 5.8   20.0  XRT J090342.94+405501.1 135.9289 40.9170   3.9  6.0 
4FGL J0949.8+7551 9.9   7.4   XRT J095017.79+754457.7 147.5741 75.7494   4.5  5.6 
4FGL J0949.8+7551 9.9   7.4   XRT J095133.13+754839.3 147.8881 75.8109   5.3  3.4 
4FGL J0952.9+1351 4.4   9.2   XRT J095245.54+134723.5 148.1898 13.7899   3.8  8.9 
4FGL J0952.9+1351 4.4   9.2   XRT J095250.40+135218.5 148.2100 13.8718   3.5  6.6 
4FGL J0958.6-0522 7.0   3.4   XRT J095833.81-052139.9 149.6409 -5.3611   2.7  8.7 
4FGL J0958.6-0522 7.0   3.4   XRT J095813.64-052441.3 149.5568 -5.4115   3.8  3.8 
4FGL J1008.2-1000 5.0   8.6   XRT J100848.62-095450.2 152.2026 -9.9139   1.9  50.3
4FGL J1008.2-1000 5.0   8.6   XRT J100802.55-095919.3 152.0106 -9.9887   3.2  6.2 
4FGL J1008.2-1000 5.0   8.6   XRT J100749.49-094911.9 151.9562 -9.8200   3.9  4.1 
4FGL J1018.1-2705 6.3   8.7   XRT J101750.36-270552.8 154.4598 -27.0980  2.5  15.2
4FGL J1018.1-2705 6.3   8.7   XRT J101801.35-271234.0 154.5056 -27.2095  6.0  3.0 
4FGL J1018.1-4051 4.8   7.6   XRT J101807.55-404407.6 154.5314 -40.7355  3.7  4.5 
4FGL J1018.1-4051 4.8   7.6   XRT J101801.63-405519.5 154.5068 -40.9221  3.2  4.3 
4FGL J1018.1-4051 4.8   7.6   XRT J101725.04-404436.3 154.3543 -40.7434  4.2  3.8 
4FGL J1018.1-4051 4.8   7.6   XRT J101717.29-404759.7 154.3220 -40.7999  4.3  3.7 
4FGL J1018.1-4051 4.8   7.6   XRT J101820.43-404813.8 154.5851 -40.8038  6.0  3.1 
4FGL J1036.5-1809 6.7   10.9  XRT J103610.62-181315.4 159.0443 -18.2209  4.4  3.9 
4FGL J1036.5-1809 6.7   10.9  XRT J103625.96-180011.3 159.1082 -18.0031  4.5  3.8 
4FGL J1106.7+3623 17.1  6.0   XRT J110622.38+363319.7 166.5933 36.5555   3.2  4.8 
4FGL J1106.7+3623 17.1  6.0   XRT J110710.07+361655.1 166.7920 36.2820   3.7  3.9 
4FGL J1106.7+3623 17.1  6.0   XRT J110635.95+362648.9 166.6498 36.4469   5.7  3.8 
4FGL J1106.7+3623 17.1  6.0   XRT J110612.40+363126.6 166.5516 36.5241   3.8  3.2 
4FGL J1111.4+0137 5.0   4.4   XRT J111114.26+013427.6 167.8094 1.5743    2.5  12.6
4FGL J1111.4+0137 5.0   4.4   XRT J111206.06+013526.7 168.0252 1.5907    3.2  4.7 
4FGL J1111.4+0137 5.0   4.4   XRT J111159.79+013642.6 167.9991 1.6118    3.9  4.1 
4FGL J1111.4+0137 5.0   4.4   XRT J111106.07+014559.8 167.7753 1.7666    3.3  3.9 
4FGL J1126.0-5007 9.4   30.0  XRT J112624.22-500806.5 171.6009 -50.1351  2.0  22.9
4FGL J1126.0-5007 9.4   30.0  XRT J112628.32-500842.8 171.6180 -50.1452  5.3  5.7 
4FGL J1126.0-5007 9.4   30.0  XRT J112533.68-500549.2 171.3903 -50.0970  5.0  4.7 
4FGL J1126.0-5007 9.4   30.0  XRT J112605.11-501020.5 171.5213 -50.1724  3.5  4.1 
4FGL J1151.2-2929 4.5   3.3   XRT J115118.17-292744.4 177.8257 -29.4623  4.5  6.8 
4FGL J1151.2-2929 4.5   3.3   XRT J115110.12-292917.2 177.7922 -29.4881  4.8  3.1 
4FGL J1224.6+7011 6.7   20.7  XRT J122502.59+702038.4 186.2608 70.3440   3.5  8.6 
4FGL J1224.6+7011 6.7   20.7  XRT J122457.12+700723.3 186.2380 70.1231   3.3  5.2 
4FGL J1224.6+7011 6.7   20.7  XRT J122531.06+701250.5 186.3794 70.2140   7.9  3.3 
4FGL J1243.7+1727 4.8   8.8   XRT J124326.39+172935.9 190.8600 17.4933   2.6  7.9 
4FGL J1243.7+1727 4.8   8.8   XRT J124351.64+172643.2 190.9651 17.4453   5.0  4.0 
4FGL J1326.0+3507 14.0  11.3  XRT J132544.62+350442.7 201.4359 35.0785   3.2  6.0 
4FGL J1326.0+3507 14.0  11.3  XRT J132608.87+350836.9 201.5369 35.1436   3.8  5.9 
4FGL J1326.0+3507 14.0  11.3  XRT J132622.45+350622.4 201.5935 35.1062   3.7  5.0 
4FGL J1336.5-4655 3.3   21.6  XRT J133618.81-465738.9 204.0784 -46.9608  3.2  16.0
4FGL J1336.5-4655 3.3   21.6  XRT J133548.08-465905.6 203.9503 -46.9849  4.3  4.4 
4FGL J1407.7-3017 11.5  18.0  XRT J140806.82-302353.7 212.0284 -30.3982  1.9  51.3
4FGL J1407.7-3017 11.5  18.0  XRT J140759.93-303047.2 211.9997 -30.5131  2.7  6.6 
4FGL J1408.6-2917 12.0  6.7   XRT J140809.87-292241.0 212.0411 -29.3781  4.8  4.2 
4FGL J1408.6-2917 12.0  6.7   XRT J140807.26-291615.1 212.0303 -29.2709  7.8  3.2 
4FGL J1408.6-2917 12.0  6.7   XRT J140826.77-292222.7 212.1115 -29.3730  3.9  3.2 
4FGL J1438.0+0219 5.8   8.2   XRT J143809.82+021804.1 219.5409 2.3011    5.2  3.6 
4FGL J1438.0+0219 5.8   8.2   XRT J143743.99+021934.5 219.4333 2.3262    5.5  3.2 
4FGL J1444.8+3645 5.0   6.2   XRT J144529.77+364615.6 221.3740 36.7710   3.8  3.6 
4FGL J1444.8+3645 5.0   6.2   XRT J144401.00+364415.3 221.0042 36.7376   5.8  3.5 
4FGL J1452.0-4148 6.0   10.4  XRT J145149.46-414503.3 222.9561 -41.7509  2.1  19.0
4FGL J1452.0-4148 6.0   10.4  XRT J145224.64-414953.4 223.1027 -41.8315  6.2  4.2 
4FGL J1454.3-3946 4.1   3.3   XRT J145411.28-395523.4 223.5470 -39.9232  2.9  5.6 
4FGL J1454.3-3946 4.1   3.3   XRT J145347.13-394451.0 223.4464 -39.7475  3.1  4.9 
4FGL J1504.6+4343 5.8   4.2   XRT J150425.17+434105.0 226.1049 43.6847   2.5  11.3
4FGL J1504.6+4343 5.8   4.2   XRT J150507.23+435002.6 226.2801 43.8341   2.7  10.0
4FGL J1513.0-3118 7.4   3.3   XRT J151244.55-311650.1 228.1856 -31.2806  2.7  7.9 
4FGL J1513.0-3118 7.4   3.3   XRT J151258.83-311746.4 228.2451 -31.2962  4.2  3.0 
4FGL J1514.8+4448 24.4  15.4  XRT J151436.48+445002.0 228.6520 44.8339   4.6  4.6 
4FGL J1514.8+4448 24.4  15.4  XRT J151451.10+444953.1 228.7129 44.8314   4.7  4.3 
4FGL J1517.7-4446 12.0  5.0   XRT J151727.58-444254.5 229.3649 -44.7152  3.2  4.5 
4FGL J1517.7-4446 12.0  5.0   XRT J151810.81-444734.7 229.5451 -44.7930  7.5  3.7 
4FGL J1557.2+3822 4.6   9.2   XRT J155712.37+382030.2 239.3015 38.3417   3.1  6.7 
4FGL J1557.2+3822 4.6   9.2   XRT J155656.77+382825.8 239.2365 38.4738   5.3  3.7 
4FGL J1637.5+3005 3.8   9.5   XRT J163739.22+301009.3 249.4134 30.1692   2.6  8.5 
4FGL J1637.5+3005 3.8   9.5   XRT J163738.33+300503.1 249.4097 30.0842   3.5  5.2 
4FGL J1637.5+3005 3.8   9.5   XRT J163727.99+300954.6 249.3666 30.1652   4.4  3.9 
4FGL J1637.5+3005 3.8   9.5   XRT J163647.31+300555.1 249.1971 30.0986   4.7  3.1 
4FGL J1637.5+3005 3.8   9.5   XRT J163735.81+301310.8 249.3992 30.2197   6.2  3.0 
4FGL J1651.7-7241 3.9   5.1   XRT J165151.61-724308.5 252.9650 -72.7190  2.9  6.7 
4FGL J1651.7-7241 3.9   5.1   XRT J165139.31-724639.6 252.9138 -72.7777  7.7  3.1 
4FGL J1821.6+6636 9.1   8.4   XRT J182108.75+663542.0 275.2865 66.5950   6.6  3.3 
4FGL J1821.6+6636 9.1   8.4   XRT J182204.70+663715.0 275.5196 66.6208   5.5  3.1 
4FGL J1845.3+5605 5.3   5.3   XRT J184556.92+561002.4 281.4872 56.1673   2.6  5.3 
4FGL J1845.3+5605 5.3   5.3   XRT J184641.97+561617.3 281.6749 56.2715   4.3  5.1 
4FGL J2012.1-5234 6.9   3.7   XRT J201213.56-523248.9 303.0565 -52.5469  2.7  7.4 
4FGL J2012.1-5234 6.9   3.7   XRT J201144.43-523444.5 302.9351 -52.5790  6.0  3.3 
4FGL J2046.9-5409 5.3   12.0  XRT J204700.86-541245.8 311.7536 -54.2127  2.7  8.5 
4FGL J2046.9-5409 5.3   12.0  XRT J204722.68-540906.1 311.8445 -54.1517  3.8  5.1 
4FGL J2046.9-5409 5.3   12.0  XRT J204643.60-540604.1 311.6816 -54.1011  7.0  3.4 
4FGL J2054.2+6904 15.4  21.3  XRT J205359.10+690518.6 313.4962 69.0885   5.9  4.7 
4FGL J2054.2+6904 15.4  21.3  XRT J205353.18+690141.5 313.4716 69.0282   4.3  4.6 
4FGL J2122.3+7653 6.8   177.3 XRT J212204.08+765830.1 320.5170 76.9750   3.6  4.5 
4FGL J2122.3+7653 6.8   177.3 XRT J212156.89+765308.0 320.4871 76.8855   6.0  3.8 
4FGL J2122.5+0345 5.8   11.2  XRT J212228.37+034511.1 320.6182 3.7531    2.7  7.7 
4FGL J2122.5+0345 5.8   11.2  XRT J212212.36+035254.2 320.5515 3.8817    4.5  3.9 
4FGL J2134.3-0319 3.9   5.4   XRT J213415.13-032439.2 323.5630 -3.4109   2.7  5.2 
4FGL J2134.3-0319 3.9   5.4   XRT J213418.47-032327.5 323.5770 -3.3910   5.6  3.0 
4FGL J2141.4+0733 7.9   20.8  XRT J214147.51+074216.2 325.4480 7.7045    7.7  5.4 
4FGL J2141.4+0733 7.9   20.8  XRT J214125.72+073257.3 325.3572 7.5492    4.3  4.2 
4FGL J2144.7-5640 4.8   13.6  XRT J214429.66-563848.6 326.1236 -56.6468  2.1  12.4
4FGL J2144.7-5640 4.8   13.6  XRT J214503.13-564500.8 326.2630 -56.7502  4.3  5.6 
4FGL J2153.0-6442 5.3   5.2   XRT J215306.90-644444.4 328.2788 -64.7457  2.1  11.1
4FGL J2153.0-6442 5.3   5.2   XRT J215326.50-644310.5 328.3604 -64.7196  2.6  5.6 
4FGL J2212.9+7921 5.5   2.2   XRT J221111.14+791758.1 332.7964 79.2995   3.2  5.8 
4FGL J2212.9+7921 5.5   2.2   XRT J221414.52+792040.2 333.5605 79.3445   4.8  5.0 
4FGL J2222.9+1507 5.2   5.6   XRT J222253.97+151053.6 335.7249 15.1816   5.9  4.4 
4FGL J2222.9+1507 5.2   5.6   XRT J222239.38+151053.7 335.6641 15.1816   4.1  3.4 
4FGL J2223.0+2704 5.2   51.4  XRT J222217.67+270747.9 335.5736 27.1300   3.9  13.2
4FGL J2223.0+2704 5.2   51.4  XRT J222305.55+265733.0 335.7731 26.9592   3.2  10.2
4FGL J2223.0+2704 5.2   51.4  XRT J222334.34+270113.8 335.8931 27.0205   3.7  8.2 
4FGL J2223.0+2704 5.2   51.4  XRT J222244.77+270423.6 335.6865 27.0732   3.5  7.9 
4FGL J2223.0+2704 5.2   51.4  XRT J222247.02+270103.3 335.6959 27.0176   3.5  6.5 
4FGL J2223.0+2704 5.2   51.4  XRT J222228.30+265743.6 335.6179 26.9621   3.5  6.5 
4FGL J2223.0+2704 5.2   51.4  XRT J222301.89+265603.4 335.7579 26.9343   3.5  4.6 
4FGL J2223.0+2704 5.2   51.4  XRT J222314.49+271025.5 335.8104 27.1737   4.7  4.2 
4FGL J2223.0+2704 5.2   51.4  XRT J222310.54+271308.1 335.7939 27.2189   4.9  4.2 
4FGL J2223.0+2704 5.2   51.4  XRT J222239.51+270453.8 335.6646 27.0816   3.5  4.0 
4FGL J2223.0+2704 5.2   51.4  XRT J222250.46+270432.3 335.7103 27.0756   5.2  3.9 
4FGL J2223.0+2704 5.2   51.4  XRT J222313.70+270849.2 335.8071 27.1470   5.9  3.1 
4FGL J2311.6-4427 7.1   6.1   XRT J231145.87-443221.0 347.9411 -44.5392  3.5  3.9 
4FGL J2311.6-4427 7.1   6.1   XRT J231134.44-443617.8 347.8935 -44.6050  6.4  3.8 
4FGL J2324.6+3115 4.3   34.8  XRT J232458.69+312709.9 351.2445 31.4527   3.1  7.8 
4FGL J2324.6+3115 4.3   34.8  XRT J232402.93+312019.8 351.0122 31.3388   3.7  7.5 
4FGL J2324.6+3115 4.3   34.8  XRT J232457.35+311340.3 351.2389 31.2279   6.0  4.3 
4FGL J2324.6+3115 4.3   34.8  XRT J232441.72+311002.0 351.1738 31.1672   3.6  4.0 
4FGL J2338.1+0411 6.4   26.8  XRT J233830.54+041900.0 354.6273 4.3167    2.4  24.6
4FGL J2338.1+0411 6.4   26.8  XRT J233742.04+041003.2 354.4252 4.1676    2.6  12.3
4FGL J2338.1+0411 6.4   26.8  XRT J233833.66+041321.8 354.6402 4.2227    3.5  5.1 
4FGL J2338.1+0411 6.4   26.8  XRT J233731.09+040634.4 354.3796 4.1095    3.5  4.9 
4FGL J2338.1+0411 6.4   26.8  XRT J233737.43+040814.6 354.4060 4.1374    3.5  4.7 
4FGL J2338.1+0411 6.4   26.8  XRT J233735.13+041029.1 354.3964 4.1747    4.1  4.6 
4FGL J2338.1+0411 6.4   26.8  XRT J233741.42+040736.8 354.4226 4.1269    3.5  3.8 
4FGL J2338.1+0411 6.4   26.8  XRT J233824.88+040520.3 354.6037 4.0890    3.7  3.4 
4FGL J2344.7-4234 4.2   15.6  XRT J234413.10-423935.9 356.0546 -42.6599  7.0  7.2 
4FGL J2344.7-4234 4.2   15.6  XRT J234431.22-423308.8 356.1301 -42.5525  8.7  3.4 
4FGL J2351.4-2818 6.0   4.8   XRT J235137.78-281824.6 357.9074 -28.3068  4.5  5.2 
4FGL J2351.4-2818 6.0   4.8   XRT J235136.96-282157.3 357.9040 -28.3659  4.4  4.6 
4FGL J2359.3+1444 7.8   14.7  XRT J235937.37+144848.9 359.9057 14.8136   3.5  4.9 
4FGL J2359.3+1444 7.8   14.7  XRT J235919.60+144156.1 359.8317 14.6989   4.8  4.7 
4FGL J2359.3+1444 7.8   14.7  XRT J235838.47+144512.3 359.6603 14.7534   4.5  4.1 
4FGL J2359.3+1444 7.8   14.7  XRT J235918.00+144851.8 359.8250 14.8144   4.4  3.8 
4FGL J2359.3+1444 7.8   14.7  XRT J235953.96+145523.9 359.9748 14.9233   4.5  3.8 
4FGL J2359.3+1444 7.8   14.7  XRT J235923.02+144833.7 359.8459 14.8094   5.2  3.2 


==> Tables/Table_3.txt <==
4FGL J0003.6+3059 XRT J000402.65+310219.8 4.64   -1.01 +1.01 6.8   2               4.3  -1.1   +1.1   2.0  -0.5   +0.5   0.01(1)\\
4FGL J0004.4-4001 XRT J000434.22-400034.7 9.68   -1.04 +1.04 1.2   2.5   -0.2 +0.2 7.2  -0.9   +0.9   3.2  -0.4   +0.4   0.9(8)\\
4FGL J0006.6+4618 XRT J000652.09+461813.9 4.19   -1.00 +1.00 11.0  2               5.8  -1.6   +1.6   2.5  -0.7   +0.7   -\\
4FGL J0009.1-5012 XRT J000908.61-501000.9 4.53   -1.01 +1.01 1.4   2               4.7  -1.5   +1.5   2.5  -0.8   +0.8   -\\
4FGL J0022.0-5921 XRT J002127.45-591946.3 6.14   -1.19 +1.19 1.4   2               6.1  -1.3   +1.3   3.2  -0.7   +0.7   0.7(2)\\
4FGL J0023.2+8412 XRT J002403.36+841352.6 13.42  -2.84 +2.84 11.0  2               11.0 -2.9   +2.9   5.0  -1.4   +1.4   1.2(1)\\
4FGL J0023.6-4209 XRT J002303.59-420509.6 12.60  -1.96 +1.96 1.4   1.2   -0.3 +0.3 11.0 -2.0   +2.0   12.6 -3.5   +4.4   0.8(3)\\
4FGL J0025.4-4838 XRT J002536.94-483810.9 12.97  -1.77 +1.77 1.8   2.5   -0.2 +0.2 8.6  -1.4   +1.4   4.0  -0.7   +0.7   1.8(4)\\
4FGL J0026.1-0732 XRT J002611.55-073116.0 94.75  -3.81 +3.81 4.0   2.2   -0.1 +0.1 77.0 -3.3   +3.3   31.6 -1.4   +1.5   0.7(66)\\
4FGL J0027.0-1134 XRT J002710.11-113638.7 22.40  -3.50 +3.50 2.9   2.0   -0.3 +0.3 21.0 -3.6   +3.6   10.0 -2.1   +2.0   1.0(3)\\
4FGL J0031.5-5648 XRT J003135.74-564640.9 10.50  -1.59 +1.59 1.3   2.3   -0.3 +0.4 9.2  -1.6   +1.6   4.0  -0.8   +1.0   0.3(3)\\
4FGL J0037.2-2653 XRT J003729.64-265045.9 7.55   -1.56 +1.56 1.4   2               6.0  -1.3   +1.3   3.2  -0.7   +0.7   0.8(2)\\
4FGL J0054.4-1503 XRT J005431.46-145804.7 11.60  -1.42 +1.42 1.9   2.7   -0.3 +0.3 8.6  -1.2   +1.2   4.0  -0.5   +0.6   0.7(6)\\
4FGL J0055.7+4507 XRT J005525.98+450529.3 3.72   -0.95 +0.95 13.0  2               15.0 -4.0   +4.0   6.3  -1.6   +1.6   -\\
4FGL J0058.3-4603 XRT J005806.28-460419.4 59.25  -3.30 +3.30 1.5   1.6   -0.1 +0.1 37.0 -2.4   +2.4   25.1 -1.7   +1.8   1.0(36)\\
4FGL J0059.4-5654 XRT J005945.18-565306.8 2.71   -0.55 +0.55 2.3   2.2   -0.6 +0.5 2.0  -0.5   +0.5   1.0  -0.3   +0.4   0.1(1)\\
4FGL J0112.0+3442 XRT J011124.86+344154.1 5.22   -1.10 +1.10 6.0   2               5.2  -1.1   +1.1   2.5  -0.6   +0.6   0.3(2)\\
4FGL J0115.4-2917 XRT J011528.71-291847.1 2.09   -0.57 +0.57 2.1   2               2.0  -0.5   +0.6   1.0  -0.3   +0.3   0.5(13)\\
4FGL J0117.9+1430 XRT J011804.79+143159.6 14.49  -2.49 +2.49 4.0   2.8   -0.3 +0.3 13.0 -2.5   +2.5   5.0  -0.9   +1.0   1.1(2)\\
4FGL J0120.2-7944 XRT J011913.62-794513.9 9.72   -1.56 +1.56 7.3   2.3   -0.7 +0.6 8.6  -1.6   +1.6   3.2  -0.9   +2.1   2.8(3)\\
4FGL J0121.4-7216 XRT J012121.84-721920.2 1.66   -0.54 +0.54 31.0  3.1   -0.7 +0.7 7.6  -2.0   +1.9   1.0  -0.3   +0.4   0.3(3)\\
4FGL J0125.9-6303 XRT J012547.97-630245.3 17.68  -1.75 +1.75 2.3   1.6   -0.2 +0.2 16.0 -1.7   +1.6   10.0 -1.9   +2.3   0.5(10)\\
4FGL J0137.3-3239 XRT J013724.55-324040.2 16.77  -2.22 +2.22 2.6   2.4   -0.2 +0.2 14.0 -2.0   +1.9   6.3  -0.9   +1.1   0.4(5)\\
4FGL J0140.5-4730 XRT J014007.79-473213.2 4.08   -1.11 +1.11 2.0   2               3.0  -0.9   +0.9   1.6  -0.5   +0.5   -\\
4FGL J0156.3-2420 XRT J015624.63-242004.1 29.55  -1.86 +1.86 1.4   2.5   -0.1 +0.1 21.0 -1.5   +1.5   10.0 -0.7   +0.7   1.0(26)\\
4FGL J0202.7+3133 XRT J020242.13+313211.4 12.67  -1.12 +1.12 6.5   3.1   -0.2 +0.2 12.0 -1.2   +1.2   4.0  -0.4   +0.4   0.5(14)\\
4FGL J0231.0+3505 XRT J023112.30+350445.7 37.71  -6.23 +6.23 6.7   1.4   -0.8 +0.7 36.0 -8.1   +7.2   31.6 -16.8  +61.7  1.7(2)\\
4FGL J0245.0+4755 XRT J024455.02+475125.2 3.10   -0.78 +0.78 24.0  2               5.1  -1.4   +1.4   2.0  -0.5   +0.6   -\\
4FGL J0251.1-1830 XRT J025111.70-183111.1 14.41  -1.39 +1.39 3.3   2.1   -0.2 +0.2 12.0 -1.2   +1.2   5.0  -0.6   +0.6   0.6(11)\\
4FGL J0259.0+0552 XRT J025857.56+055244.4 9.38   -1.44 +1.44 13.0  2.2   -0.4 +0.3 12.0 -2.1   +2.0   4.0  -1.0   +1.3   0.4(3)\\
4FGL J0301.6-5617 XRT J030115.05-561647.6 6.98   -1.18 +1.18 1.1   2.8   -0.3 +0.4 4.6  -0.9   +0.9   2.0  -0.4   +0.3   0.2(2)\\
4FGL J0302.5+3354 XRT J030226.95+335444.4 12.34  -1.86 +1.86 16.0  2.6   -0.5 +0.4 17.0 -2.9   +2.9   5.0  -1.2   +1.7   0.6(3)\\
4FGL J0327.6+2620 XRT J032737.27+262009.3 19.50  -0.74 +0.74 17.0  2.4   -0.1 +0.1 25.0 -1.1   +1.1   6.3  -0.3   +0.3   1.0(77)\\
4FGL J0333.4-2705 XRT J033331.91-270917.2 23.53  -2.44 +2.44 0.7   2.0   -0.2 +0.2 19.0 -2.1   +2.1   10.0 -1.5   +1.7   0.8(9)\\
4FGL J0337.9+4058 XRT J033733.16+405852.7 12.07  -2.88 +2.88 28.0  2               16.0 -4.5   +4.5   6.3  -1.7   +1.6   -\\
4FGL J0341.9+3153 XRT J034158.35+314854.1 21.74  -1.91 +1.91 26.0  1.1   -0.1 +0.1 13.0 -1.9   +1.9   15.8 -2.0   +1.9   2.3(15)\\
4FGL J0343.3-6303 XRT J034324.90-630338.5 7.52   -1.42 +1.42 4.2   3.1   -0.5 +0.5 7.4  -2.2   +2.1   2.5  -0.6   +0.7   0.4(1)\\
4FGL J0349.6+4026 XRT J034945.96+402614.0 3.60   -0.89 +0.89 37.0  2               5.5  -1.5   +1.5   2.0  -0.5   +0.6   -\\
4FGL J0358.1+2850 XRT J035748.90+284442.5 30.48  -2.12 +2.12 12.0  1.5   -0.1 +0.1 30.0 -2.8   +2.8   20.0 -2.2   +2.4   0.4(23)\\
4FGL J0406.2+0639 XRT J040607.87+063920.3 5.81   -1.03 +1.03 18.0  2.5   -0.4 +0.4 8.9  -1.8   +1.7   2.5  -0.6   +0.8   0.1(2)\\
4FGL J0409.2+2542 XRT J040921.70+254441.4 10.95  -1.20 +1.20 16.0  2.7   -0.3 +0.3 17.0 -2.0   +1.9   4.0  -0.6   +0.7   0.8(8)\\
4FGL J0418.4-4342 XRT J041832.35-434155.4 2.76   -0.36 +0.36 1.7   2.3   -0.3 +0.3 2.4  -0.3   +0.3   1.0  -0.1   +0.2   1.0(8)\\
4FGL J0438.0-7329 XRT J043836.89-732921.3 7.51   -1.43 +1.43 12.0  2               8.7  -1.9   +1.9   4.0  -0.9   +0.9   1.1(2)\\
4FGL J0438.2-4243 XRT J043831.99-424007.0 7.64   -1.36 +1.36 1.6   2.2   -0.3 +0.3 6.2  -1.1   +1.1   3.2  -0.7   +0.7   0.8(2)\\
4FGL J0459.7-5413 XRT J045937.04-541709.3 28.79  -2.68 +2.68 1.5   2.3   -0.1 +0.2 20.0 -2.1   +2.1   10.0 -1.1   +1.2   1.4(12)\\
4FGL J0512.8+5821 XRT J051154.26+582904.3 6.53   -1.17 +1.17 34.0  1.6   -0.5 +0.5 10.0 -3.3   +3.5   6.3  -2.3   +3.5   0.2(2)\\
4FGL J0531.4-0058 XRT J053055.69-005538.0 5.91   -1.38 +1.38 26.0  2               13.0 -3.4   +3.4   5.0  -1.3   +1.3   -\\
4FGL J0531.7+1241 XRT J053123.50+123319.8 6.66   -1.40 +1.40 37.0  2               57.0 -15.0  +15.0  20.0 -5.5   +5.2   2.7(1)\\
4FGL J0536.1-1205 XRT J053626.88-120653.4 11.87  -1.74 +1.74 16.0  2.9   -0.5 +0.5 19.0 -3.4   +3.3   4.0  -1.0   +1.5   0.2(3)\\
4FGL J0537.5+0959 XRT J053745.84+095758.5 7.21   -0.99 +0.99 32.0  2.1   -0.5 +0.5 12.0 -2.8   +2.8   4.0  -1.1   +1.6   1.0(5)\\
4FGL J0545.8-0905 XRT J054540.46-090712.2 11.09  -1.61 +1.61 31.0  1.8   -0.3 +0.3 13.0 -2.9   +2.9   6.3  -1.4   +1.6   1.8(4)\\
4FGL J0553.9-5048 XRT J055359.66-505145.1 14.04  -1.93 +1.93 4.9   2.1   -0.3 +0.3 11.0 -1.7   +1.7   5.0  -1.0   +1.2   1.0(4)\\
4FGL J0554.0-0839 XRT J055341.85-084003.8 2.45   -0.61 +0.61 30.0  2               4.0  -1.1   +1.1   1.6  -0.4   +0.4   -\\
4FGL J0554.2-0259 XRT J055418.93-025838.3 8.12   -1.07 +1.07 34.0  1.9   -0.3 +0.3 12.0 -2.4   +2.4   4.0  -0.8   +0.9   0.9(5)\\
4FGL J0620.7-5034 XRT J062045.98-503350.3 15.12  -1.75 +1.75 4.9   2.3   -0.3 +0.3 13.0 -1.7   +1.7   5.0  -0.8   +1.0   0.7(7)\\
4FGL J0624.7-4903 XRT J062419.86-490640.2 6.01   -1.33 +1.33 3.8   2               6.2  -1.6   +1.6   3.2  -0.8   +0.8   -\\
4FGL J0631.0+5626 XRT J063048.87+562830.6 14.09  -1.88 +1.88 11.0  2.6   -0.3 +0.3 17.0 -2.4   +2.4   5.0  -0.9   +1.2   0.9(5)\\
4FGL J0640.9-5204 XRT J064112.61-520738.0 22.95  -1.91 +1.91 5.2   2.3   -0.2 +0.2 16.0 -1.6   +1.6   6.3  -0.8   +0.8   3.2(15)\\
4FGL J0641.4+3349 XRT J064111.24+334502.0 68.21  -4.40 +4.40 23.0  2.1   -0.1 +0.1 82.0 -7.6   +7.5   25.1 -2.7   +2.4   1.1(27)\\
4FGL J0656.5+4218 XRT J065635.60+421523.5 79.41  -3.10 +3.10 13.0  2.3   -0.1 +0.1 87.0 -3.8   +3.8   25.1 -1.1   +1.2   0.7(68)\\
4FGL J0700.2-5118 XRT J070034.01-512007.4 28.00  -2.82 +2.82 5.7   1.9   -0.2 +0.2 24.0 -2.9   +2.8   12.6 -1.9   +1.9   0.8(10)\\
4FGL J0704.3-4829 XRT J070421.99-482646.5 21.39  -1.77 +1.77 5.3   2.7   -0.1 +0.1 19.0 -1.7   +1.7   6.3  -0.6   +0.6   1.1(16)\\
4FGL J0734.3-4448 XRT J073418.51-444640.5 4.17   -1.07 +1.07 26.0  2               5.7  -1.5   +1.5   2.0  -0.5   +0.5   -\\
4FGL J0755.9-0515 XRT J075614.46-051719.2 46.32  -3.64 +3.64 10.0  1.8   -0.2 +0.2 39.0 -4.5   +4.3   20.0 -3.0   +3.0   1.2(17)\\
4FGL J0800.9+0733 XRT J080056.64+073234.5 13.13  -0.63 +0.63 3.0   2.7   -0.1 +0.1 11.0 -0.6   +0.6   4.0  -0.2   +0.2   0.7(46)\\
4FGL J0815.5+6554 XRT J081539.88+655004.3 14.81  -1.30 +1.30 4.6   2.1   -0.2 +0.2 14.0 -1.4   +1.4   6.3  -0.8   +0.9   1.2(13)\\
4FGL J0826.0-0157 XRT J082556.10-020212.2 4.44   -0.84 +0.84 4.6   1.5   -0.4 +0.4 3.7  -0.9   +0.8   3.2  -1.0   +1.3   1.0(2)\\
4FGL J0838.5+4013 XRT J083902.98+401546.9 9.89   -1.61 +1.61 3.8   2.0   -0.5 +0.4 9.5  -1.8   +1.8   5.0  -1.5   +2.6   0.6(2)\\
4FGL J0839.6-8341 XRT J083847.78-834345.1 39.99  -3.00 +3.00 17.0  2.3   -0.1 +0.1 52.0 -4.5   +4.4   15.8 -1.4   +1.5   0.9(20)\\
4FGL J0852.5-2515 XRT J085221.91-251628.8 28.32  -5.16 +5.16 14.0  2               41.0 -8.5   +8.5   15.8 -3.3   +3.2   0.1(2)\\
4FGL J0906.1-1011 XRT J090616.22-101427.0 4.94   -1.24 +1.24 5.1   2               4.2  -1.2   +1.2   2.0  -0.6   +0.6   -\\
4FGL J0910.1-1816 XRT J091003.90-181613.1 22.14  -1.73 +1.73 8.7   2.4   -0.2 +0.2 23.0 -1.9   +1.9   7.9  -0.9   +1.0   0.5(18)\\
4FGL J0914.5+6845 XRT J091429.49+684506.3 13.51  -1.81 +1.81 5.3   2.0   -0.3 +0.3 11.0 -1.7   +1.7   5.0  -1.1   +1.4   1.8(5)\\
4FGL J0916.9+7756 XRT J091715.25+780052.4 4.93   -1.28 +1.28 1.9   2               3.3  -1.0   +1.0   1.6  -0.5   +0.5   -\\
4FGL J0934.5+7223 XRT J093333.50+722059.0 5.97   -1.25 +1.25 2.9   2               5.7  -1.2   +1.2   3.2  -0.7   +0.7   0.4(2)\\
4FGL J0938.8+5155 XRT J093834.50+515454.8 2.30   -0.49 +0.49 1.3   2               1.3  -0.4   +0.4   0.8  -0.2   +0.2   3.5(2)\\
4FGL J1016.1-4247 XRT J101620.78-424723.2 19.81  -2.32 +2.32 14.0  2.8   -0.3 +0.3 23.0 -2.9   +2.9   6.3  -0.9   +1.1   1.7(8)\\
4FGL J1017.4+5956 XRT J101706.90+595129.9 3.03   -0.76 +0.76 1.1   2               3.3  -0.9   +0.9   1.6  -0.4   +0.4   -\\
4FGL J1032.0+5725 XRT J103142.67+573255.3 4.46   -0.71 +0.71 0.7   1.1   -0.3 +0.3 2.9  -0.6   +0.6   4.0  -1.1   +1.4   0.4(3)\\
4FGL J1039.2+3258 XRT J103852.17+325651.9 6.82   -1.18 +1.18 1.7   2.2   -0.5 +0.5 6.0  -1.2   +1.2   3.2  -0.9   +1.5   0.8(2)\\
4FGL J1047.2+6740 XRT J104705.65+673759.0 9.85   -1.66 +1.66 1.6   2.3   -0.4 +0.4 7.2  -1.4   +1.4   3.2  -0.7   +0.9   0.5(2)\\
4FGL J1049.8+2741 XRT J104938.70+274212.1 9.01   -1.30 +1.30 2.0   2.7   -0.3 +0.3 6.9  -1.1   +1.1   3.2  -0.5   +0.5   0.2(4)\\
4FGL J1114.6+1225 XRT J111437.12+122711.2 4.09   -0.92 +0.92 1.9   2               5.6  -1.5   +1.5   3.2  -0.8   +0.8   -\\
4FGL J1119.9-1007 XRT J111948.35-100706.0 7.05   -1.32 +1.32 5.1   2.3   -0.6 +0.6 6.8  -1.6   +1.5   2.5  -0.8   +1.6   0.0(1)\\
4FGL J1120.0-2204 XRT J111958.40-220456.3 1.49   -0.16 +0.16 4.4   1.8   -0.2 +0.2 1.1  -0.1   +0.1   0.6  -0.1   +0.1   1.9(11)\\
4FGL J1120.1-2645 XRT J111956.93-264316.2 8.84   -1.55 +1.55 6.1   2.2   -0.4 +0.4 7.8  -1.5   +1.5   3.2  -0.8   +1.1   1.2(2)\\
4FGL J1122.0-0231 XRT J112213.80-022916.7 24.86  -2.82 +2.82 5.6   2.6   -0.2 +0.2 21.0 -2.5   +2.5   7.9  -1.0   +1.2   1.6(8)\\
4FGL J1123.8-4552 XRT J112354.82-455012.2 5.93   -1.32 +1.32 13.0  2               5.4  -1.5   +1.5   2.5  -0.7   +0.7   1.3(1)\\
4FGL J1125.1+4811 XRT J112526.01+480922.8 0.60   -0.14 +0.14 1.6   2               0.7  -0.2   +0.2   0.4  -0.1   +0.1   1.3(2)\\
4FGL J1131.6+4657 XRT J113142.36+470009.2 12.56  -1.68 +1.68 1.8   2.2   -0.3 +0.3 9.4  -1.5   +1.5   5.0  -1.0   +1.3   1.0(4)\\
4FGL J1146.0-0638 XRT J114600.87-063853.9 14.34  -1.32 +1.32 3.3   2.2   -0.2 +0.2 12.0 -1.2   +1.2   5.0  -0.6   +0.7   1.0(12)\\
4FGL J1155.2-1111 XRT J115515.07-111124.9 8.62   -1.50 +1.50 3.6   1.9   -0.4 +0.4 8.2  -1.6   +1.5   4.0  -1.0   +1.4   0.9(3)\\
4FGL J1158.8-1430 XRT J115912.67-143154.7 80.62  -3.94 +3.94 4.8   2.2   -0.1 +0.1 69.0 -3.7   +3.7   31.6 -2.1   +2.3   1.0(45)\\
4FGL J1207.4-1840 XRT J120740.89-184029.3 1.90   -0.47 +0.47 4.9   2               1.7  -0.5   +0.5   0.8  -0.2   +0.2   -\\
4FGL J1207.4-4536 XRT J120732.84-453452.0 4.99   -1.00 +1.00 9.9   2               18.0 -4.2   +4.2   7.9  -1.8   +1.8   2.8(2)\\
4FGL J1217.2-2500 XRT J121735.36-245512.3 3.73   -0.89 +0.89 11.0  2               5.4  -1.4   +1.4   2.5  -0.6   +0.7   -\\
4FGL J1220.1-2458 XRT J122014.54-245948.2 60.42  -3.80 +3.80 10.0  1.9   -0.1 +0.1 55.0 -4.1   +4.1   25.1 -2.2   +2.4   0.9(29)\\
4FGL J1239.7-3455 XRT J123933.89-345428.1 15.29  -1.67 +1.67 6.5   1.9   -0.2 +0.2 13.0 -1.6   +1.6   6.3  -1.1   +1.1   1.1(9)\\
4FGL J1250.9-4943 XRT J125058.72-494448.6 5.08   -1.10 +1.10 18.0  2               6.0  -1.4   +1.4   2.5  -0.6   +0.6   1.5(2)\\
4FGL J1256.8+5329 XRT J125630.54+533202.3 5.36   -1.02 +1.02 1.6   2.1   -1.0 +0.9 3.4  -0.9   +0.8   1.6  -0.6   +2.4   2.7(1)\\
4FGL J1259.0-8148 XRT J130100.24-814811.8 5.16   -1.26 +1.26 17.0  2               6.4  -1.8   +1.8   2.5  -0.7   +0.7   -\\
4FGL J1308.7+0347 XRT J130832.27+034405.4 11.67  -1.41 +1.41 2.2   1.7   -0.2 +0.2 11.0 -1.5   +1.5   7.9  -1.5   +1.6   0.4(7)\\
4FGL J1313.2-4437 XRT J131318.21-443732.2 81.25  -6.25 +6.25 10.0  2.4   -0.1 +0.1 70.0 -6.2   +6.2   25.1 -2.7   +2.4   1.6(19)\\
4FGL J1346.5+5330 XRT J134545.15+533252.5 78.72  -3.18 +3.18 1.1   1.5   -0.1 +0.1 55.0 -2.6   +2.6   39.8 -2.7   +2.8   0.8(67)\\
4FGL J1401.3-5012 XRT J140146.80-501324.1 71.06  -6.56 +6.56 27.0  1.3   -0.2 +0.2 57.0 -9.4   +9.7   50.1 -8.4   +8.8   0.8(12)\\
4FGL J1401.7-3217 XRT J140159.82-321848.4 5.75   -1.38 +1.38 6.2   2               5.6  -1.6   +1.6   2.5  -0.7   +0.7   -\\
4FGL J1407.4-0820 XRT J140724.84-082320.5 6.02   -1.36 +1.36 2.9   2               4.3  -1.2   +1.2   2.0  -0.6   +0.6   1.8(1)\\
4FGL J1410.7+7405 XRT J141045.66+740509.9 2.62   -0.53 +0.53 2.4   2.6   -0.4 +0.4 2.7  -0.5   +0.5   1.3  -0.3   +0.3   0.1(2)\\
4FGL J1415.9-1504 XRT J141546.05-150231.4 10.57  -1.79 +1.79 7.8   3.1   -0.4 +0.4 12.0 -2.4   +2.3   4.0  -0.7   +0.8   0.0(2)\\
4FGL J1420.9-2431 XRT J142035.74-243023.3 6.84   -1.47 +1.47 7.9   2               9.8  -2.6   +2.6   5.0  -1.3   +1.3   3.8(2)\\
4FGL J1421.4-1655 XRT J142128.97-165455.7 20.79  -1.69 +1.69 8.9   2.0   -0.2 +0.2 19.0 -1.8   +1.8   7.9  -1.0   +1.2   0.6(17)\\
4FGL J1424.8-8012 XRT J142342.47-800721.1 7.81   -1.57 +1.57 14.0  2               18.0 -3.9   +3.9   7.9  -1.8   +1.8   0.5(2)\\
4FGL J1429.8-0739 XRT J142949.48-073304.7 19.71  -2.29 +2.29 5.5   2.2   -0.2 +0.2 18.0 -2.2   +2.2   7.9  -1.3   +1.4   0.5(7)\\
4FGL J1430.6+1543 XRT J143057.97+154556.1 35.23  -3.56 +3.56 1.8   2.0   -0.2 +0.2 27.0 -3.0   +3.0   15.8 -2.0   +2.3   1.0(10)\\
4FGL J1441.4-1934 XRT J144127.83-193551.0 16.65  -1.91 +1.91 10.0  2.4   -0.3 +0.3 18.0 -2.3   +2.3   6.3  -1.1   +1.5   0.8(7)\\
4FGL J1528.4+2004 XRT J152835.84+200422.1 18.36  -1.74 +1.74 6.2   2.0   -0.2 +0.2 16.0 -1.8   +1.7   7.9  -1.2   +1.4   1.4(12)\\
4FGL J1535.9+3743 XRT J153550.56+374056.8 2.57   -0.52 +0.52 1.3   2               2.1  -0.5   +0.5   1.3  -0.3   +0.3   1.3(2)\\
4FGL J1538.9+0425 XRT J153901.41+042750.5 4.18   -1.18 +1.18 5.0   2               4.1  -1.2   +1.2   2.0  -0.6   +0.6   -\\
4FGL J1539.1+1008 XRT J153848.51+101841.7 6.73   -1.15 +1.15 3.8   2.0   -0.3 +0.3 6.5  -1.2   +1.2   3.2  -0.7   +0.7   1.6(3)\\
4FGL J1543.1+4209 XRT J154311.32+421006.3 4.55   -1.01 +1.01 2.5   2               4.3  -1.2   +1.2   2.0  -0.5   +0.6   1.5(1)\\
4FGL J1544.9+3218 XRT J154433.15+322148.6 10.16  -0.87 +0.87 2.7   2.5   -0.1 +0.2 8.8  -0.8   +0.8   4.0  -0.4   +0.4   0.6(15)\\
4FGL J1554.2+2008 XRT J155424.17+201125.5 152.60 -4.33 +4.33 4.0   2.0   -0.1 +0.1 120  -3.9   +3.8   63.1 -2.8   +3.0   1.1(117)\\
4FGL J1555.3+2903 XRT J155513.01+290328.0 9.68   -0.82 +0.82 3.8   2.4   -0.1 +0.2 7.8  -0.7   +0.7   3.2  -0.3   +0.3   1.0(16)\\
4FGL J1623.7-2315 XRT J162334.02-231745.2 23.22  -2.52 +2.52 29.0  1.2   -0.2 +0.2 21.0 -3.8   +3.9   20.0 -3.0   +3.5   0.3(9)\\
4FGL J1626.5+6257 XRT J162645.99+630048.4 47.95  -3.26 +3.26 2.0   2.0   -0.1 +0.1 36.0 -2.7   +2.7   20.0 -1.8   +1.9   1.0(23)\\
4FGL J1631.8+4144 XRT J163146.82+414631.8 26.80  -1.84 +1.84 0.9   2.5   -0.1 +0.1 18.0 -1.4   +1.4   7.9  -0.7   +0.6   1.2(23)\\
4FGL J1644.8+1850 XRT J164457.22+185151.1 7.17   -1.26 +1.26 8.1   2.7   -0.4 +0.4 7.5  -1.5   +1.5   2.5  -0.6   +0.7   1.3(2)\\
4FGL J1645.0+1654 XRT J164459.83+165512.9 14.01  -1.66 +1.66 6.4   2.4   -0.2 +0.2 13.0 -1.6   +1.6   5.0  -0.7   +0.7   1.3(8)\\
4FGL J1648.1-1547 XRT J164804.04-154704.7 2.27   -0.51 +0.51 30.0  2               3.8  -0.8   +0.8   1.3  -0.3   +0.3   1.1(2)\\
4FGL J1648.7+4834 XRT J164900.56+483409.2 12.09  -1.73 +1.73 1.7   1.9   -0.3 +0.3 10.0 -1.6   +1.6   6.3  -1.5   +2.2   0.5(4)\\
4FGL J1657.3-6232 XRT J165757.49-623400.2 3.28   -0.66 +0.66 18.0  3.9   -0.5 +0.6 4.0  -1.1   +1.1   0.8  -0.2   +0.2   5.2(2)\\
4FGL J1700.0-0122 XRT J170003.04-011841.5 4.08   -1.21 +1.21 16.0  2               9.2  -1.6   +1.9   2.5  -0.7   +0.8   0.3(14)\\
4FGL J1733.4+2235 XRT J173330.16+223608.5 5.53   -1.17 +1.17 6.8   2               5.1  -1.1   +1.1   2.5  -0.6   +0.6   0.2(2)\\
4FGL J1752.0+3606 XRT J175209.56+360629.8 8.27   -1.60 +1.60 3.2   2               8.3  -1.8   +1.8   4.0  -0.8   +0.8   0.4(2)\\
4FGL J1803.1-6708 XRT J180304.04-670734.5 1.48   -0.45 +0.45 7.7   1.5   -0.5 +0.5 0.9  -0.3   +0.4   0.8  -0.3   +0.4   0.9(20)\\
4FGL J1813.7-6846 XRT J181307.54-684706.7 1.49   -0.39 +0.39 11.0  2               1.6  -0.4   +0.4   0.8  -0.2   +0.2   0.5(2)\\
4FGL J1816.1-3908 XRT J181635.82-391246.1 17.00  -3.19 +3.19 12.0  3.4   -0.4 +0.3 4.2  -1.6   +1.8   31.6 -9.2   +10.1  1.4(2)\\
4FGL J1818.5+2533 XRT J181831.18+253705.4 2.94   -0.67 +0.67 17.0  2               3.4  -0.9   +0.9   1.3  -0.3   +0.3   -\\
4FGL J1824.2+1231 XRT J182408.91+123231.5 7.95   -1.54 +1.54 23.0  2               11.0 -2.5   +2.5   4.0  -0.9   +0.9   1.2(2)\\
4FGL J1825.9-5614 XRT J182644.04-561421.5 7.96   -1.50 +1.50 9.9   2.2   -0.7 +0.8 9.1  -1.9   +1.9   3.2  -1.1   +2.7   2.1(2)\\
4FGL J1836.9+4439 XRT J183703.33+443807.0 5.86   -1.20 +1.20 7.5   2               2.8  -0.9   +0.9   1.3  -0.4   +0.4   5.6(2)\\
4FGL J1838.2+3223 XRT J183816.84+322410.8 4.92   -0.87 +0.87 11.0  0.6   -0.3 +0.3 2.1  -0.6   +0.7   6.3  -1.6   +1.8   0.9(3)\\
4FGL J1847.7-3433 XRT J184713.08-343345.8 13.17  -1.96 +1.96 10.0  1.8   -0.3 +0.3 15.0 -2.7   +2.7   7.9  -1.9   +2.3   0.3(4)\\
4FGL J1848.7-6307 XRT J184838.07-630537.8 5.84   -1.30 +1.30 7.9   2               5.5  -1.3   +1.3   2.5  -0.6   +0.6   1.2(2)\\
4FGL J1858.9+3636 XRT J185917.93+362916.5 7.43   -1.58 +1.58 10.0  2               12.0 -2.5   +2.5   5.0  -1.0   +1.0   0.0(2)\\
4FGL J1905.8+4942 XRT J190549.31+495142.1 4.23   -0.92 +0.92 6.7   2               2.0  -0.7   +0.7   1.0  -0.3   +0.3   6.2(2)\\
4FGL J1906.0-1718 XRT J190624.51-171936.6 3.60   -0.93 +0.93 15.0  2               4.4  -1.4   +1.4   2.0  -0.6   +0.6   -\\
4FGL J1906.4-1757 XRT J190625.65-175903.7 7.46   -0.85 +0.85 17.0  0.4   -0.2 +0.2 2.5  -0.6   +0.6   10.0 -1.7   +1.7   1.0(10)\\
4FGL J1912.2-3636 XRT J191259.66-363245.4 16.96  -2.92 +2.92 11.0  1.6   -0.4 +0.4 15.0 -3.5   +3.4   10.0 -2.9   +3.8   0.6(2)\\
4FGL J1928.5+5339 XRT J192833.63+533901.3 74.07  -6.12 +6.12 17.0  2.1   -0.2 +0.2 78.0 -8.6   +8.4   25.1 -3.7   +4.4   1.9(16)\\
4FGL J1955.3-5032 XRT J195512.48-503008.8 23.09  -2.58 +2.58 5.0   1.9   -0.2 +0.2 19.0 -2.4   +2.4   10.0 -1.7   +2.0   0.8(8)\\
4FGL J2007.0+0707 XRT J200642.07+071712.5 4.07   -0.85 +0.85 18.0  2.5   -0.8 +0.7 7.4  -1.9   +1.8   2.0  -0.8   +2.5   3.1(1)\\
4FGL J2017.9-0114 XRT J201739.32-010732.4 1.77   -0.40 +0.40 11.0  2               2.1  -0.5   +0.5   1.0  -0.3   +0.3   2.5(2)\\
4FGL J2018.0+7903 XRT J201746.50+790238.0 9.89   -1.57 +1.57 11.0  1.9   -0.4 +0.4 9.9  -2.0   +1.9   5.0  -1.3   +1.6   0.6(3)\\
4FGL J2019.6+0616 XRT J201931.60+061543.8 2.87   -0.63 +0.63 15.0  2               3.3  -0.8   +0.8   1.3  -0.3   +0.3   0.5(2)\\
4FGL J2029.5-4237 XRT J202914.15-423532.1 8.37   -1.58 +1.58 4.2   0.2   -0.3 +0.3 2.7  -0.9   +1.0   15.8 -4.6   +5.5   0.8(2)\\
4FGL J2030.0-0310 XRT J203014.34-030721.9 33.18  -2.76 +2.76 6.7   2.7   -0.1 +0.2 32.0 -2.8   +2.8   10.0 -0.9   +1.0   0.6(16)\\
4FGL J2036.2-0207 XRT J203637.80-020242.3 3.87   -0.89 +0.89 9.8   2               4.6  -1.2   +1.2   2.0  -0.5   +0.5   -\\
4FGL J2037.0-2826 XRT J203637.90-283026.0 6.93   -0.88 +0.88 5.4   1.7   -0.2 +0.2 5.7  -0.8   +0.8   3.2  -0.5   +0.6   0.8(6)\\
4FGL J2037.7-2230 XRT J203743.50-222630.0 3.46   -0.57 +0.57 4.1   1.2   -0.7 +0.6 11.0 -3.2   +3.5   12.6 -18.1  +37.5  0.3(3)\\
4FGL J2040.1-3137 XRT J204010.16-314745.9 6.89   -1.18 +1.18 6.2   1.2   -0.5 +0.5 4.9  -1.6   +1.7   5.0  -1.8   +2.4   2.3(3)\\
4FGL J2041.1-6138 XRT J204111.84-613950.0 9.98   -1.46 +1.46 6.6   2.2   -0.3 +0.3 10.0 -1.6   +1.6   4.0  -0.7   +0.8   0.2(4)\\
4FGL J2042.1-5320 XRT J204220.33-532643.2 58.07  -3.97 +3.97 3.2   2.1   -0.1 +0.1 46.0 -3.4   +3.4   20.0 -1.8   +1.9   0.7(23)\\
4FGL J2042.7+1519 XRT J204259.73+152108.8 34.54  -1.17 +1.17 8.9   2.4   -0.1 +0.1 41.0 -1.5   +1.5   15.8 -0.7   +0.7   0.8(87)\\
4FGL J2045.6+2455 XRT J204555.08+245356.3 1.06   -0.19 +0.19 17.0  1.0   -0.3 +0.3 0.8  -0.2   +0.2   1.0  -0.3   +0.3   0.2(4)\\
4FGL J2056.4-5922 XRT J205624.41-591719.4 2.84   -0.80 +0.80 6.3   2               3.2  -0.8   +1.0   1.6  -0.4   +0.5   0.4(13)\\
4FGL J2058.5-1833 XRT J205836.75-183103.8 3.06   -0.63 +0.63 6.1   2               2.6  -0.6   +0.6   1.3  -0.3   +0.3   0.1(2)\\
4FGL J2105.9+7508 XRT J210605.68+750921.0 5.54   -0.86 +0.86 26.0  2.0   -0.3 +0.3 7.3  -1.5   +1.5   2.5  -0.6   +0.7   0.8(3)\\
4FGL J2109.8+6315 XRT J210928.72+631745.7 8.45   -1.35 +1.35 42.0  4.6   -0.5 +0.4 35.0 -6.6   +6.5   2.5  -0.5   +0.5   2.4(3)\\
4FGL J2114.2+2132 XRT J211407.79+213241.1 21.54  -2.21 +2.21 12.0  2.6   -0.2 +0.2 24.0 -2.6   +2.6   6.3  -0.8   +0.8   1.1(10)\\
4FGL J2114.9-3326 XRT J211452.16-332534.2 40.65  -3.04 +3.04 9.7   2.4   -0.1 +0.1 45.0 -3.6   +3.6   15.8 -1.7   +1.5   0.5(19)\\
4FGL J2120.5-0138 XRT J212030.54-013841.7 14.93  -1.44 +1.44 4.8   2.1   -0.2 +0.2 14.0 -1.5   +1.5   6.3  -0.9   +1.1   0.7(11)\\
4FGL J2121.8-3412 XRT J212200.61-341834.3 6.32   -1.24 +1.24 7.5   2               7.4  -1.6   +1.6   3.2  -0.7   +0.6   0.2(2)\\
4FGL J2130.8+2649 XRT J213011.72+264505.2 2.73   -0.51 +0.51 12.0  1.8   -0.4 +0.4 3.1  -0.7   +0.7   1.6  -0.5   +0.7   0.0(2)\\
4FGL J2159.6-4620 XRT J215936.22-461955.4 12.74  -1.25 +1.25 1.2   2.6   -0.2 +0.2 10.0 -1.1   +1.1   4.0  -0.4   +0.5   0.2(10)\\
4FGL J2207.1+2222 XRT J220704.18+222231.9 7.95   -1.33 +1.33 9.8   2.9   -0.3 +0.3 9.3  -1.6   +1.6   2.5  -0.4   +0.4   0.5(3)\\
4FGL J2207.3+2746 XRT J220722.56+274617.9 3.90   -0.95 +0.95 8.4   2               6.2  -1.6   +1.6   2.5  -0.6   +0.7   -\\
4FGL J2225.8-0804 XRT J222553.05-080410.8 6.95   -1.27 +1.27 5.2   1.2   -0.4 +0.4 5.3  -1.3   +1.2   6.3  -2.1   +3.0   1.8(2)\\
4FGL J2237.2-6726 XRT J223709.85-672612.7 17.61  -1.86 +1.86 2.9   1.9   -0.2 +0.2 16.0 -1.9   +1.9   10.0 -1.7   +1.7   0.8(9)\\
4FGL J2240.3-5241 XRT J224017.55-524112.3 3.88   -0.87 +0.87 1.3   2               3.4  -0.8   +0.8   2.0  -0.4   +0.5   0.3(2)\\
4FGL J2241.4-8327 XRT J224200.97-832746.0 18.65  -2.22 +2.22 13.0  1.2   -0.2 +0.2 14.0 -2.7   +2.7   15.8 -3.3   +3.6   0.8(7)\\
4FGL J2247.7-5857 XRT J224745.19-585458.2 13.83  -1.67 +1.67 1.9   2.4   -0.3 +0.3 9.7  -1.3   +1.3   4.0  -0.6   +0.6   1.4(7)\\
4FGL J2312.4+8253 XRT J231203.37+830108.0 6.00   -0.77 +0.77 16.0  2.9   -0.3 +0.3 11.0 -1.3   +1.3   2.5  -0.4   +0.4   0.8(7)\\
4FGL J2317.7+2839 XRT J231740.15+283955.4 1.58   -0.37 +0.37 8.7   2               1.7  -0.4   +0.4   0.8  -0.2   +0.2   1.1(2)\\
4FGL J2320.2+0707 XRT J232007.88+071044.0 7.40   -1.07 +1.07 7.6   1.9   -0.4 +0.3 7.4  -1.2   +1.2   4.0  -1.0   +1.5   1.9(4)\\
4FGL J2323.1+2040 XRT J232320.30+203523.6 8.81   -1.68 +1.68 4.9   2               10.0 -2.2   +2.2   5.0  -1.1   +1.2   1.6(2)\\
4FGL J2323.9+2519 XRT J232341.56+251800.0 3.87   -1.07 +1.07 5.3   2               6.3  -1.7   +1.7   3.2  -0.8   +0.8   -\\
4FGL J2326.9-4130 XRT J232653.20-412713.8 9.41   -2.05 +2.05 1.6   2               5.5  -1.6   +1.6   3.2  -0.9   +0.9   -\\
4FGL J2331.6+4430 XRT J233129.51+443104.3 5.35   -0.99 +0.99 15.0  2.4   -0.6 +0.7 7.6  -1.8   +1.6   2.0  -0.6   +1.0   1.4(2)\\
4FGL J2336.9-8427 XRT J233625.43-842650.6 13.15  -1.82 +1.82 11.0  1.9   -0.3 +0.3 14.0 -2.2   +2.2   6.3  -1.3   +1.5   1.0(5)\\
4FGL J2337.7-2903 XRT J233730.35-290237.9 23.34  -2.01 +2.01 1.8   2.3   -0.2 +0.2 19.0 -1.8   +1.8   7.9  -0.9   +1.0   0.9(14)\\
4FGL J2347.9-5106 XRT J234804.68-510745.2 2.36   -0.55 +0.55 1.4   2               1.7  -0.5   +0.5   1.0  -0.3   +0.3   -\\
4FGL J2353.2+3135 XRT J235319.12+313613.4 3.27   -0.37 +0.37 5.8   1.9   -0.2 +0.2 3.0  -0.4   +0.4   1.6  -0.3   +0.3   0.4(10)\\


==> Tables/Table_4.txt <==
4FGL J0017.1-4605 XRT J001708.63-460607.7 6.44   -0.84 +0.84 1.6   1.8   -0.3 +0.3 5.0  -0.7   +0.7   3.2  -0.7   +0.7   0.6(6)\\
4FGL J0017.1-4605 XRT J001750.81-460437.5 3.95   -0.66 +0.66 1.6   -0.1  -0.6 +0.5 1.3  -0.5   +0.5   12.6 -6.1   +13.1  1.3(2)\\
4FGL J0017.1-4605 XRT J001705.00-460109.2 1.47   -0.42 +0.42 1.6   2               1.1  -0.4   +0.4   0.6  -0.2   +0.2   -\\
4FGL J0031.0-2327 XRT J003120.53-233400.7 44.80  -2.08 +2.08 1.7   1.8   -0.1 +0.1 34.0 -1.8   +1.8   20.0 -1.3   +1.4   0.9(50)\\
4FGL J0031.0-2327 XRT J003039.79-232821.2 1.93   -0.48 +0.48 1.7   2               1.6  -0.5   +0.5   0.8  -0.2   +0.2   -\\
4FGL J0040.2-2725 XRT J004016.42-271912.3 22.59  -0.83 +0.83 1.4   2.7   -0.1 +0.1 16.0 -0.6   +0.6   6.3  -0.3   +0.3   1.1(72)\\
4FGL J0040.2-2725 XRT J004023.77-272254.2 1.32   -0.22 +0.22 1.4   7.2   -0.3 +0.3 0.4  -0.1   +0.1   3.2  -0.9   +1.0   1.0(4)\\
4FGL J0040.2-2725 XRT J004026.07-272116.1 1.51   -0.23 +0.23 1.4   2.5   -0.2 +0.2 1.3  -0.2   +0.2   0.5  -0.1   +0.1   0.8(5)\\
4FGL J0040.2-2725 XRT J004035.80-272240.7 0.91   -0.19 +0.19 1.4   1.1   -0.6 +0.6 0.5  -0.2   +0.1   0.6  -0.3   +0.5   2.4(2)\\
4FGL J0040.2-2725 XRT J003954.35-272516.1 0.63   -0.16 +0.16 1.5   2               0.4  -0.1   +0.1   0.3  -0.1   +0.1   3.0(2)\\
4FGL J0045.8-1324 XRT J004602.94-132422.2 4.00   -0.44 +0.44 1.7   2.2   -0.2 +0.2 3.3  -0.4   +0.4   1.6  -0.2   +0.2   0.8(10)\\
4FGL J0045.8-1324 XRT J004608.32-132213.6 1.90   -0.32 +0.32 1.7   1.1   -0.3 +0.3 1.1  -0.3   +0.3   1.6  -0.4   +0.5   1.1(4)\\
4FGL J0045.8-1324 XRT J004611.48-132519.3 1.68   -0.30 +0.30 1.7   1.7   -0.4 +0.4 1.8  -0.3   +0.3   1.3  -0.4   +0.8   1.2(3)\\
4FGL J0045.8-1324 XRT J004539.41-132507.7 0.87   -0.23 +0.23 1.7   2               0.8  -0.2   +0.2   0.4  -0.1   +0.1   0.9(2)\\
4FGL J0045.8-1324 XRT J004602.97-131959.0 0.39   -0.20 +0.20 1.8   2               0.5  -0.2   +0.2   0.3  -0.1   +0.1   -\\
4FGL J0045.8-1324 XRT J004555.20-132312.5 0.73   -0.22 +0.22 1.7   2               0.6  -0.2   +0.2   0.3  -0.1   +0.1   2.4(1)\\
4FGL J0102.3+1000 XRT J010226.89+095939.9 0.47   -0.14 +0.14 4.3   2.4   -0.8 +0.7 0.6  -0.1   +0.1   0.3  -0.1   +0.2   1.1(2)\\
4FGL J0102.3+1000 XRT J010235.93+095832.4 0.26   -0.11 +0.11 4.3   2               0.3  -0.1   +0.1   0.1  -0.1   +0.1   -\\
4FGL J0102.3+1000 XRT J010220.73+095848.9 0.36   -0.12 +0.12 4.3   2               0.4  -0.1   +0.1   0.2  -0.1   +0.1   0.5(2)\\
4FGL J0102.3+1000 XRT J010214.03+100258.4 0.39   -0.12 +0.12 4.3   2               0.3  -0.1   +0.1   0.2  -0.1   +0.1   3.3(1)\\
4FGL J0118.3-6008 XRT J011823.22-600747.8 3.98   -0.70 +0.70 2.6   2.1   -0.4 +0.4 3.8  -0.7   +0.7   2.0  -0.5   +0.8   0.6(2)\\
4FGL J0118.3-6008 XRT J011848.17-600256.2 2.24   -0.52 +0.52 2.7   2               2.3  -0.6   +0.6   1.3  -0.3   +0.3   -\\
4FGL J0122.4+1034 XRT J012223.64+103212.6 31.52  -1.22 +1.22 5.5   2.2   -0.1 +0.1 27.0 -1.1   +1.1   10.0 -0.5   +0.5   1.2(70)\\
4FGL J0122.4+1034 XRT J012222.25+103116.2 3.27   -0.42 +0.42 5.5   1.4   -0.3 +0.3 2.9  -0.5   +0.5   2.5  -0.6   +0.8   0.7(7)\\
4FGL J0126.3-6746 XRT J012610.88-674744.5 10.94  -1.39 +1.39 3.2   2.6   -0.2 +0.3 8.7  -1.2   +1.2   3.2  -0.5   +0.5   0.8(6)\\
4FGL J0126.3-6746 XRT J012622.53-674626.7 4.07   -0.87 +0.87 3.2   2               3.0  -0.7   +0.7   1.6  -0.4   +0.4   1.2(2)\\
4FGL J0132.9-4259 XRT J013346.96-430407.0 3.13   -0.14 +0.14 1.7   1.8   -0.1 +0.1 2.6  -0.1   +0.1   1.6  -0.1   +0.1   0.9(66)\\
4FGL J0132.9-4259 XRT J013401.65-425630.0 1.13   -0.09 +0.09 1.8   2.2   -0.1 +0.1 0.9  -0.1   +0.1   0.5  -0.1   +0.0   1.0(29)\\
4FGL J0132.9-4259 XRT J013339.96-425503.4 0.63   -0.07 +0.07 1.8   2.0   -0.2 +0.2 0.5  -0.1   +0.1   0.3  -0.0   +0.0   1.0(17)\\
4FGL J0132.9-4259 XRT J013347.80-430229.3 0.51   -0.06 +0.06 1.7   1.2   -0.2 +0.2 0.4  -0.1   +0.1   0.4  -0.1   +0.1   1.4(14)\\
4FGL J0132.9-4259 XRT J013316.63-425908.7 0.53   -0.08 +0.08 1.7   1.6   -0.3 +0.3 0.6  -0.1   +0.1   0.4  -0.1   +0.1   0.3(9)\\
4FGL J0132.9-4259 XRT J013308.39-425744.6 1.05   -0.12 +0.12 1.7   0.8   -0.2 +0.2 0.6  -0.1   +0.1   1.3  -0.2   +0.3   0.9(10)\\
4FGL J0132.9-4259 XRT J013359.11-430219.2 0.16   -0.05 +0.05 1.7   1.2   -0.3 +0.3 0.1  -0.0   +0.0   0.2  -0.0   +0.1   1.3(7)\\
4FGL J0132.9-4259 XRT J013347.00-430610.6 0.38   -0.06 +0.06 1.7   1.4   -0.2 +0.2 0.3  -0.1   +0.1   0.3  -0.1   +0.1   1.0(8)\\
4FGL J0132.9-4259 XRT J013339.30-425824.0 0.02   -0.04 +0.04 1.8   1.6   -1.6 +1.6 0.0  -0.0   +0.0   0.0  -0.0   +1.0   0.7(2)\\
4FGL J0140.4+5114 XRT J014107.78+510659.4 13.89  -1.41 +1.41 28.0  1.8   -0.2 +0.3 19.0 -3.3   +3.4   7.9  -1.5   +1.6   1.5(11)\\
4FGL J0140.4+5114 XRT J014022.50+511313.3 10.43  -1.14 +1.14 29.0  1.8   -0.2 +0.2 14.0 -2.2   +2.2   6.3  -1.1   +1.3   0.6(9)\\
4FGL J0159.0+3313 XRT J015906.95+331227.3 9.18   -0.42 +0.42 6.8   3.8   -0.1 +0.1 4.0  -0.3   +0.3   1.6  -0.1   +0.1   5.1(46)\\
4FGL J0159.0+3313 XRT J015905.35+331257.8 0.86   -0.16 +0.16 6.8   2.2   -0.3 +0.3 0.9  -0.2   +0.2   0.4  -0.1   +0.1   0.8(6)\\
4FGL J0159.0+3313 XRT J015927.92+331107.7 1.16   -0.16 +0.16 6.9   1.4   -0.3 +0.3 0.8  -0.2   +0.2   0.6  -0.2   +0.2   1.1(6)\\
4FGL J0159.8-2234 XRT J015947.54-223254.4 3.05   -0.33 +0.33 1.6   2.6   -0.2 +0.2 2.4  -0.3   +0.3   1.0  -0.1   +0.1   0.6(10)\\
4FGL J0159.8-2234 XRT J020016.59-222940.5 2.38   -0.29 +0.29 1.6   1.7   -0.3 +0.3 2.0  -0.3   +0.3   1.3  -0.3   +0.3   0.7(7)\\
4FGL J0159.8-2234 XRT J015957.01-223136.3 1.62   -0.26 +0.26 1.6   1.6   -0.4 +0.3 1.8  -0.3   +0.3   1.3  -0.4   +0.7   2.0(5)\\
4FGL J0209.8+2626 XRT J020946.75+262530.4 54.23  -2.68 +2.68 6.3   1.9   -0.1 +0.1 44.0 -2.4   +2.4   20.0 -1.3   +1.4   0.9(45)\\
4FGL J0209.8+2626 XRT J020950.60+263253.3 6.19   -0.94 +0.94 6.2   1.4   -0.3 +0.3 5.0  -1.0   +1.0   4.0  -1.0   +1.1   1.1(4)\\
4FGL J0240.2-0248 XRT J024002.02-024321.6 14.33  -1.07 +1.07 2.9   1.9   -0.1 +0.1 12.0 -1.0   +1.0   6.3  -0.7   +0.8   0.8(20)\\
4FGL J0240.2-0248 XRT J024004.57-024504.3 12.89  -1.01 +1.01 2.9   1.8   -0.1 +0.1 10.0 -0.9   +0.9   6.3  -0.7   +0.8   0.9(18)\\
4FGL J0240.2-0248 XRT J024024.23-025336.4 3.91   -0.81 +0.81 2.8   2               2.9  -0.8   +0.8   1.6  -0.4   +0.5   4.7(2)\\
4FGL J0251.4+4646 XRT J025027.22+464729.1 52.30  -1.84 +1.84 24.0  -5.2  -0.1 +0.1 8.9  -0.7   +0.7   79.4 -3.6   +3.7   2.0(92)\\
4FGL J0251.4+4646 XRT J025117.49+464501.7 1.92   -0.37 +0.37 23.0  1.7   -0.5 +0.5 2.6  -0.9   +0.8   1.3  -0.4   +0.6   1.1(2)\\
4FGL J0252.0-3657 XRT J025139.26-365715.2 2.83   -0.28 +0.28 2.5   1.7   -0.1 +0.1 2.2  -0.2   +0.2   1.6  -0.2   +0.2   1.1(15)\\
4FGL J0252.0-3657 XRT J025149.15-370144.5 1.34   -0.21 +0.21 2.5   1.7   -0.3 +0.3 1.1  -0.2   +0.2   0.8  -0.2   +0.2   0.6(6)\\
4FGL J0252.0-3657 XRT J025145.81-365713.8 1.23   -0.20 +0.20 2.5   0.8   -0.2 +0.2 0.5  -0.1   +0.1   1.0  -0.2   +0.2   2.9(6)\\
4FGL J0252.0-3657 XRT J025207.48-365438.4 0.89   -0.17 +0.17 2.5   1.3   -0.5 +0.4 0.7  -0.2   +0.2   0.6  -0.2   +0.5   0.5(3)\\
4FGL J0447.2+2446 XRT J044739.31+244227.7 3.95   -0.83 +0.83 35.0  2               5.1  -1.3   +1.3   1.6  -0.4   +0.4   2.5(2)\\
4FGL J0447.2+2446 XRT J044709.75+243701.5 3.05   -0.71 +0.71 35.0  2               4.5  -1.4   +1.4   1.6  -0.5   +0.5   -\\
4FGL J0535.3+0934 XRT J053512.72+093645.2 10.78  -1.65 +1.65 33.0  4.1   -0.6 +0.6 39.0 -9.8   +10.0  4.0  -1.0   +1.5   1.3(3)\\
4FGL J0535.3+0934 XRT J053447.47+094026.3 9.70   -1.56 +1.56 33.0  2.8   -0.5 +0.5 22.0 -4.7   +4.5   4.0  -1.0   +1.5   0.7(3)\\
4FGL J0535.3+0934 XRT J053508.19+094254.2 7.58   -1.38 +1.38 33.0  2.8   -0.5 +0.5 17.0 -4.4   +4.2   3.2  -0.8   +1.1   1.4(2)\\
4FGL J0539.2-6333 XRT J053842.39-632820.0 21.49  -1.80 +1.80 4.5   2.2   -0.1 +0.1 19.0 -1.7   +1.7   7.9  -0.9   +0.8   0.7(16)\\
4FGL J0539.2-6333 XRT J054002.73-633214.6 2.48   -0.64 +0.64 5.2   2               2.7  -0.7   +0.7   1.3  -0.3   +0.3   -\\
4FGL J0544.8+5209 XRT J054424.68+521515.7 4.14   -0.81 +0.81 30.0  2               7.4  -1.6   +1.6   2.5  -0.6   +0.5   0.6(2)\\
4FGL J0544.8+5209 XRT J054457.19+520852.8 3.34   -0.74 +0.74 30.0  2               6.8  -1.8   +1.8   2.5  -0.7   +0.7   -\\
4FGL J0546.5-1100 XRT J054730.24-112151.5 0.91   -0.13 +0.13 28.0  3.8   -0.3 +0.3 2.2  -0.3   +0.3   0.3  -0.0   +0.0   2.6(6)\\
4FGL J0546.5-1100 XRT J054631.01-112023.3 0.57   -0.10 +0.10 27.0  1.1   -0.3 +0.3 0.6  -0.2   +0.2   0.8  -0.2   +0.2   0.7(4)\\
4FGL J0546.5-1100 XRT J054719.62-110938.9 0.34   -0.09 +0.09 29.0  2.8   -0.6 +0.5 0.9  -0.2   +0.2   0.2  -0.0   +0.1   0.3(2)\\
4FGL J0546.5-1100 XRT J054706.34-112139.1 0.39   -0.09 +0.09 28.0  1.8   -0.6 +0.6 0.6  -0.2   +0.2   0.3  -0.1   +0.2   0.0(2)\\
4FGL J0546.5-1100 XRT J054649.72-111754.3 0.24   -0.08 +0.08 28.0  0.9   -0.9 +0.7 0.2  -0.1   +0.1   0.3  -0.2   +0.3   2.3(1)\\
4FGL J0546.5-1100 XRT J054628.95-112059.0 0.25   -0.08 +0.08 27.0  2               0.3  -0.1   +0.1   0.1  -0.1   +0.1   3.0(2)\\
4FGL J0546.5-1100 XRT J054632.75-110505.3 0.39   -0.11 +0.11 28.0  2               0.6  -0.2   +0.2   0.3  -0.1   +0.1   -\\
4FGL J0546.5-1100 XRT J054736.04-111141.3 0.10   -0.06 +0.06 29.0  2               0.1  -0.1   +0.1   0.0  -0.0   +0.0   -\\
4FGL J0610.8-4911 XRT J061100.18-491036.2 50.03  -2.59 +2.59 4.5   2.0   -0.1 +0.1 39.0 -2.2   +2.2   20.0 -1.3   +1.4   0.9(40)\\
4FGL J0610.8-4911 XRT J061031.81-491222.5 4.50   -0.81 +0.81 4.4   1.3   -0.6 +0.5 5.6  -1.1   +1.1   6.3  -3.2   +8.8   1.9(2)\\
4FGL J0611.5-2918 XRT J061141.70-291618.0 6.25   -1.27 +1.27 3.0   2               6.0  -1.3   +1.3   3.2  -0.7   +0.6   0.6(2)\\
4FGL J0611.5-2918 XRT J061216.02-291702.3 4.35   -1.07 +1.07 2.9   2               4.9  -1.3   +1.3   2.5  -0.6   +0.7   -\\
4FGL J0617.6-4028 XRT J061646.98-402143.4 327.80 -9.33 +9.33 8.6   1.3   -0.0 +0.0 370  -14.0  +14.0  316  -14.2  +14.9  0.8(126)\\
4FGL J0617.6-4028 XRT J061724.11-402212.8 4.04   -0.82 +0.82 8.6   2.7   -0.5 +0.5 3.8  -1.0   +0.9   1.3  -0.3   +0.4   4.8(2)\\
4FGL J0617.6-4028 XRT J061818.54-403400.9 2.89   -0.77 +0.77 8.2   2               2.6  -0.8   +0.8   1.3  -0.4   +0.4   -\\
4FGL J0633.9+5840 XRT J063359.74+584034.2 2.05   -0.50 +0.50 7.8   2               2.4  -0.6   +0.6   1.0  -0.3   +0.3   -\\
4FGL J0633.9+5840 XRT J063342.26+584642.7 1.79   -0.46 +0.46 7.7   2               1.7  -0.5   +0.5   0.8  -0.2   +0.2   -\\
4FGL J0639.1-8009 XRT J064059.59-801126.2 6.81   -0.37 +0.37 20.0  1.8   -0.1 +0.1 8.0  -0.6   +0.6   4.0  -0.4   +0.4   1.0(42)\\
4FGL J0639.1-8009 XRT J063617.46-801350.5 2.41   -0.22 +0.22 19.0  0.5   -0.2 +0.1 0.8  -0.2   +0.2   3.2  -0.5   +0.5   2.4(15)\\
4FGL J0639.1-8009 XRT J064125.96-801048.5 0.86   -0.14 +0.14 20.0  1.5   -0.4 +0.4 1.2  -0.3   +0.3   0.8  -0.2   +0.3   0.0(4)\\
4FGL J0639.1-8009 XRT J063719.22-801230.2 0.34   -0.10 +0.10 19.0  2               0.2  -0.1   +0.1   0.1  -0.0   +0.0   4.3(2)\\
4FGL J0639.1-8009 XRT J064012.99-801725.0 0.39   -0.11 +0.11 20.0  1.4   -0.6 +0.6 0.4  -0.2   +0.2   0.3  -0.1   +0.2   0.6(1)\\
4FGL J0639.1-8009 XRT J063555.23-800813.0 0.50   -0.11 +0.11 19.0  0.9   -0.6 +0.5 0.5  -0.2   +0.2   0.8  -0.3   +0.6   0.9(2)\\
4FGL J0639.1-8009 XRT J064047.38-802414.7 0.68   -0.15 +0.15 20.0  1.6   -0.5 +0.5 0.8  -0.3   +0.3   0.5  -0.2   +0.2   0.1(1)\\
4FGL J0639.1-8009 XRT J063641.31-801124.9 0.22   -0.09 +0.09 19.0  2               0.2  -0.1   +0.1   0.1  -0.0   +0.0   -\\
4FGL J0639.1-8009 XRT J064049.32-801255.8 0.35   -0.10 +0.10 20.0  2               0.4  -0.1   +0.1   0.2  -0.1   +0.1   3.1(2)\\
4FGL J0723.9+5702 XRT J072351.47+565734.6 9.84   -1.31 +1.31 6.1   2.1   -0.4 +0.4 9.0  -1.4   +1.3   4.0  -1.0   +1.5   1.5(5)\\
4FGL J0723.9+5702 XRT J072328.63+565908.8 3.04   -0.76 +0.76 6.0   2               4.6  -1.3   +1.3   2.0  -0.5   +0.6   -\\
4FGL J0737.4+6535 XRT J073655.73+653540.7 7.55   -0.34 +0.34 5.0   1.4   -0.1 +0.1 5.1  -0.3   +0.3   4.0  -0.3   +0.3   1.3(63)\\
4FGL J0737.4+6535 XRT J073711.73+653344.9 1.11   -0.14 +0.14 4.9   0.3   -0.3 +0.2 0.5  -0.1   +0.1   2.0  -0.5   +0.6   2.2(9)\\
4FGL J0738.6+1311 XRT J073843.59+131328.3 6.20   -1.09 +1.09 6.2   2.0   -0.5 +0.5 6.5  -1.4   +1.4   3.2  -1.1   +2.2   3.1(2)\\
4FGL J0738.6+1311 XRT J073848.93+130755.1 3.37   -0.80 +0.80 6.0   2               3.9  -1.1   +1.1   2.0  -0.5   +0.5   -\\
4FGL J0751.2-0029 XRT J075119.15-002749.0 1.10   -0.14 +0.14 6.0   2.0   -0.2 +0.2 1.40 -0.18  +0.18  0.6  -0.1   +0.1   1.4(15)\\
4FGL J0751.2-0029 XRT J075104.16-003305.6 0.37   -0.08 +0.08 6.5   0.5   -0.4 +0.3 0.2  -0.1   +0.1   0.6  -0.2   +0.2   0.7(3)\\
4FGL J0800.1-5531 XRT J075949.42-553253.8 3.21   -0.66 +0.66 24.0  2               4.5  -1.0   +1.0   1.6  -0.4   +0.3   0.3(2)\\
4FGL J0800.1-5531 XRT J080013.52-553407.9 2.92   -0.63 +0.63 24.0  2               3.8  -0.9   +0.9   1.6  -0.4   +0.4   1.4(2)\\
4FGL J0849.5+2710 XRT J084957.80+271614.1 2.70   -0.62 +0.62 4.0   2               1.3  -0.5   +0.5   0.6  -0.2   +0.2   -\\
4FGL J0849.5+2710 XRT J084936.07+270127.6 2.38   -0.59 +0.59 3.9   2               2.7  -0.7   +0.7   1.3  -0.3   +0.3   -\\
4FGL J0903.5+4057 XRT J090314.64+405600.2 21.78  -1.06 +1.06 1.6   2.0   -0.1 +0.1 17.0 -0.9   +0.9   7.9  -0.5   +0.6   0.9(47)\\
4FGL J0903.5+4057 XRT J090342.94+405501.1 2.71   -0.39 +0.39 1.6   2.0   -0.3 +0.3 2.4  -0.4   +0.4   1.3  -0.3   +0.4   0.4(4)\\
4FGL J0949.8+7551 XRT J095017.79+754457.7 6.12   -0.95 +0.95 2.7   1.6   -0.5 +0.5 4.9  -0.9   +0.9   4.0  -1.4   +2.3   0.9(3)\\
4FGL J0949.8+7551 XRT J095133.13+754839.3 2.71   -0.66 +0.66 2.8   2               3.4  -0.9   +0.9   1.6  -0.4   +0.4   0.3(1)\\
4FGL J0952.9+1351 XRT J095250.40+135218.5 8.15   -0.97 +0.97 3.0   2.5   -0.2 +0.2 6.9  -0.9   +0.9   3.2  -0.4   +0.5   0.2(6)\\
4FGL J0952.9+1351 XRT J095245.55+134723.6 12.20  -1.20 +1.20 3.0   2.0   -0.2 +0.2 9.0  -1.0   +1.0   5.0  -0.7   +0.9   2.4(11)\\
4FGL J0958.6-0522 XRT J095833.81-052139.9 33.71  -3.23 +3.23 3.3   1.9   -0.2 +0.2 32.0 -3.2   +3.2   15.8 -2.4   +2.8   0.4(11)\\
4FGL J0958.6-0522 XRT J095813.64-052441.3 8.01   -1.88 +1.88 3.4   2.7   -0.5 +0.5 6.9  -1.6   +1.5   2.5  -0.6   +0.7   0.1(1)\\
4FGL J1008.2-1000 XRT J100848.62-095450.2 261.20 -5.41 +5.41 6.6   2.0   -0.0 +0.0 290  -6.9   +6.9   126  -2.9   +2.9   1.2(200)\\
4FGL J1008.2-1000 XRT J100802.55-095919.3 6.67   -0.91 +0.91 6.7   1.6   -0.2 +0.2 5.5  -0.9   +0.9   4.0  -0.8   +0.8   0.9(5)\\
4FGL J1008.2-1000 XRT J100749.49-094911.9 3.43   -0.67 +0.67 6.8   2               4.0  -0.9   +0.9   2.0  -0.4   +0.4   0.9(2)\\
4FGL J1018.1-2705 XRT J101750.36-270552.8 34.23  -2.01 +2.01 7.6   1.6   -0.1 +0.1 27.0 -2.1   +2.1   20.0 -1.8   +1.9   0.8(32)\\
4FGL J1018.1-2705 XRT J101801.35-271234.0 1.63   -0.49 +0.49 7.5   2               2.1  -0.6   +0.6   1.0  -0.3   +0.3   -\\
4FGL J1018.1-4051 XRT J101807.55-404407.6 4.31   -0.80 +0.80 17.0  2.4   -0.5 +0.5 6.0  -1.4   +1.3   1.6  -0.4   +0.7   0.7(2)\\
4FGL J1018.1-4051 XRT J101801.63-405519.5 4.20   -0.78 +0.78 17.0  2.5   -0.6 +0.7 5.6  -1.5   +1.3   1.6  -0.4   +0.7   1.4(2)\\
4FGL J1018.1-4051 XRT J101725.04-404436.3 3.39   -0.77 +0.77 18.0  2               5.4  -1.3   +1.3   2.0  -0.4   +0.5   0.8(2)\\
4FGL J1018.1-4051 XRT J101717.29-404759.7 3.63   -0.78 +0.78 18.0  2               5.2  -1.2   +1.2   2.0  -0.4   +0.5   1.1(2)\\
4FGL J1018.1-4051 XRT J101820.43-404813.8 2.43   -0.62 +0.62 17.0  2               2.6  -0.8   +0.8   1.0  -0.3   +0.3   -\\
4FGL J1036.5-1809 XRT J103610.62-181315.4 2.37   -0.50 +0.50 5.6   2               2.9  -0.7   +0.7   1.3  -0.3   +0.3   1.8(2)\\
4FGL J1036.5-1809 XRT J103625.96-180011.3 2.03   -0.45 +0.45 5.7   2               2.3  -0.5   +0.5   1.0  -0.2   +0.2   0.9(2)\\
4FGL J1106.7+3623 XRT J110622.38+363319.7 3.31   -0.41 +0.41 2.4   2.4   -0.3 +0.3 3.1  -0.4   +0.4   1.3  -0.2   +0.2   0.6(6)\\
4FGL J1106.7+3623 XRT J110710.07+361655.1 4.30   -0.89 +0.89 2.4   2               3.3  -0.8   +0.8   1.6  -0.4   +0.4   2.4(2)\\
4FGL J1106.7+3623 XRT J110635.95+362648.9 3.35   -0.41 +0.41 2.4   1.0   -0.3 +0.3 1.8  -0.4   +0.4   3.2  -0.9   +1.1   1.3(7)\\
4FGL J1106.7+3623 XRT J110612.40+363126.6 2.88   -0.42 +0.42 2.6   1.5   -0.2 +0.2 2.4  -0.4   +0.4   2.0  -0.5   +0.6   1.6(4)\\
4FGL J1111.4+0137 XRT J111114.26+013427.6 46.02  -3.29 +3.29 4.3   1.9   -0.1 +0.1 37.0 -3.0   +3.0   20.0 -2.2   +1.9   0.7(22)\\
4FGL J1111.4+0137 XRT J111206.06+013526.7 8.80   -1.46 +1.46 4.5   1.1   -0.4 +0.4 7.9  -1.7   +1.7   10.0 -3.7   +5.8   0.6(2)\\
4FGL J1111.4+0137 XRT J111159.79+013642.6 5.67   -1.19 +1.19 4.5   2               3.4  -1.0   +1.0   1.6  -0.4   +0.5   4.7(2)\\
4FGL J1111.4+0137 XRT J111106.07+014559.8 5.63   -1.17 +1.17 4.2   2               6.6  -1.4   +1.4   3.2  -0.7   +0.7   0.7(2)\\
4FGL J1126.0-5007 XRT J112624.22-500806.5 21.32  -0.86 +0.86 16.0  1.9   -0.1 +0.1 22.0 -1.1   +1.1   10.0 -0.5   +0.5   1.1(72)\\
4FGL J1126.0-5007 XRT J112628.32-500842.8 4.29   -0.41 +0.41 16.0  1.8   -0.1 +0.1 4.6  -0.5   +0.5   2.5  -0.3   +0.3   1.0(16)\\
4FGL J1126.0-5007 XRT J112533.68-500549.2 1.37   -0.24 +0.24 16.0  2.3   -0.5 +0.4 2.1  -0.4   +0.4   0.6  -0.2   +0.2   0.9(3)\\
4FGL J1126.0-5007 XRT J112605.11-501020.5 0.37   -0.16 +0.16 16.0  2               0.3  -0.2   +0.2   0.1  -0.1   +0.1   -\\
4FGL J1151.2-2929 XRT J115118.17-292744.4 21.53  -2.59 +2.59 6.2   2.3   -0.3 +0.3 21.0 -2.7   +2.7   7.9  -1.5   +1.8   0.7(6)\\
4FGL J1151.2-2929 XRT J115110.12-292917.2 5.22   -1.32 +1.32 6.2   2               9.7  -2.6   +2.6   5.0  -1.3   +1.3   -\\
4FGL J1224.6+7011 XRT J122502.59+702038.4 4.68   -0.50 +0.50 1.9   2.0   -0.2 +0.2 3.6  -0.4   +0.4   2.0  -0.3   +0.3   0.9(10)\\
4FGL J1224.6+7011 XRT J122457.12+700723.3 7.28   -1.15 +1.15 2.0   2.0   -0.3 +0.3 5.4  -1.0   +1.0   3.2  -0.7   +0.7   1.8(3)\\
4FGL J1224.6+7011 XRT J122531.06+701250.5 0.79   -0.22 +0.22 2.0   2               0.8  -0.2   +0.2   0.4  -0.1   +0.1   -\\
4FGL J1243.7+1727 XRT J124326.39+172935.9 13.69  -1.28 +1.28 1.8   1.9   -0.2 +0.2 9.5  -1.1   +1.0   5.0  -0.7   +0.7   1.1(12)\\
4FGL J1243.7+1727 XRT J124351.64+172643.2 2.88   -0.57 +0.57 1.8   3.0   -0.6 +0.6 2.2  -0.6   +0.6   1.0  -0.2   +0.2   1.7(2)\\
4FGL J1326.0+3507 XRT J132544.62+350442.7 4.68   -0.67 +0.67 1.0   1.4   -0.3 +0.3 3.2  -0.6   +0.6   3.2  -0.8   +1.0   1.0(5)\\
4FGL J1326.0+3507 XRT J132608.87+350836.9 4.22   -0.63 +0.63 1.0   2.3   -0.3 +0.3 2.5  -0.5   +0.5   1.3  -0.3   +0.3   3.6(3)\\
4FGL J1326.0+3507 XRT J132622.45+350622.4 3.51   -0.59 +0.59 1.0   2.7   -0.4 +0.4 2.4  -0.5   +0.5   1.0  -0.2   +0.2   0.5(2)\\
4FGL J1336.5-4655 XRT J133618.81-465738.9 15.75  -0.87 +0.87 14.0  2.9   -0.1 +0.1 22.0 -1.3   +1.3   5.0  -0.3   +0.4   1.1(37)\\
4FGL J1336.5-4655 XRT J133548.08-465905.6 1.22   -0.27 +0.27 14.0  1.9   -0.4 +0.4 1.5  -0.4   +0.4   0.6  -0.2   +0.2   1.2(2)\\
4FGL J1407.7-3017 XRT J140806.82-302353.7 142.30 -2.45 +2.45 4.4   1.5   -0.0 +0.0 99.0 -2.6   +2.5   79.4 -1.8   +1.9   2.2(272)\\
4FGL J1407.7-3017 XRT J140759.93-303047.2 3.84   -0.43 +0.43 4.4   2.3   -0.2 +0.2 4.2  -0.5   +0.5   1.6  -0.2   +0.2   1.3(10)\\
4FGL J1408.6-2917 XRT J140809.87-292241.0 4.24   -0.76 +0.76 4.4   1.9   -0.5 +0.5 5.4  -1.0   +1.0   3.2  -1.0   +2.1   0.4(2)\\
4FGL J1408.6-2917 XRT J140807.26-291615.1 2.82   -0.69 +0.69 4.4   2               2.4  -0.7   +0.7   1.3  -0.4   +0.4   -\\
4FGL J1408.6-2917 XRT J140826.77-292222.7 1.53   -0.41 +0.41 4.4   2               1.5  -0.5   +0.5   0.8  -0.3   +0.3   -\\
4FGL J1438.0+0219 XRT J143809.82+021804.1 2.61   -0.35 +0.35 3.3   1.6   -0.3 +0.3 2.2  -0.4   +0.4   1.6  -0.4   +0.5   1.3(7)\\
4FGL J1438.0+0219 XRT J143743.99+021934.5 1.75   -0.53 +0.53 3.2   2               1.7  -0.5   +0.5   0.8  -0.2   +0.2   -\\
4FGL J1444.8+3645 XRT J144529.77+364615.6 3.40   -0.77 +0.77 1.1   2               2.6  -0.7   +0.7   1.6  -0.4   +0.5   -\\
4FGL J1444.8+3645 XRT J144401.00+364415.3 3.63   -0.80 +0.80 1.1   2               3.3  -0.8   +0.8   1.6  -0.4   +0.4   1.5(2)\\
4FGL J1452.0-4148 XRT J145149.46-414503.3 40.68  -2.04 +2.04 11.0  2.4   -0.1 +0.1 44.0 -2.4   +2.4   15.8 -1.1   +1.1   1.0(46)\\
4FGL J1452.0-4148 XRT J145224.64-414953.4 2.62   -0.60 +0.60 11.0  2.9   -0.6 +0.6 3.5  -0.8   +0.8   1.0  -0.2   +0.3   0.8(2)\\
4FGL J1454.3-3946 XRT J145411.28-395523.4 15.95  -2.24 +2.24 9.9   2.6   -0.3 +0.3 19.0 -3.2   +3.1   6.3  -1.3   +1.6   1.7(4)\\
4FGL J1454.3-3946 XRT J145347.13-394451.0 10.68  -1.87 +1.87 10.0  2.0   -0.7 +0.6 16.0 -3.9   +3.8   7.9  -3.7   +10.3  3.3(2)\\
4FGL J1504.6+4343 XRT J150425.17+434105.0 27.16  -2.18 +2.18 1.6   1.8   -0.1 +0.1 18.0 -1.6   +1.6   10.0 -1.1   +1.2   1.0(16)\\
4FGL J1504.6+4343 XRT J150507.23+435002.6 25.08  -2.21 +2.21 1.6   1.8   -0.2 +0.2 20.0 -2.0   +2.0   12.6 -1.6   +1.9   1.2(14)\\
4FGL J1513.0-3118 XRT J151244.55-311650.1 30.31  -3.08 +3.08 16.0  3.0   -0.2 +0.2 46.0 -4.9   +4.9   10.0 -1.3   +1.2   0.7(10)\\
4FGL J1513.0-3118 XRT J151258.83-311746.4 4.74   -1.28 +1.28 16.0  2               13.0 -3.5   +3.5   5.0  -1.4   +1.4   -\\
4FGL J1514.8+4448 XRT J151436.48+445002.0 2.44   -0.42 +0.42 2.3   1.1   -0.4 +0.4 1.4  -0.3   +0.3   2.0  -0.7   +1.0   1.5(2)\\
4FGL J1514.8+4448 XRT J151451.10+444953.1 2.23   -0.40 +0.40 2.3   2.0   -0.5 +0.5 1.8  -0.4   +0.4   1.0  -0.3   +0.4   1.0(2)\\
4FGL J1517.7-4446 XRT J151727.58-444254.5 7.23   -1.27 +1.27 21.0  2.3   -0.6 +0.6 10.0 -2.3   +2.2   3.2  -1.0   +1.8   0.5(2)\\
4FGL J1517.7-4446 XRT J151810.81-444734.7 4.28   -1.01 +1.01 21.0  2               23.0 -6.6   +6.6   10.0 -2.8   +2.9   1.6(1)\\
4FGL J1557.2+3822 XRT J155712.37+382030.2 7.20   -0.91 +0.91 1.5   2.1   -0.2 +0.2 5.5  -0.8   +0.8   2.5  -0.4   +0.4   1.1(6)\\
4FGL J1557.2+3822 XRT J155656.77+382825.8 2.32   -0.53 +0.53 1.4   2               1.8  -0.4   +0.4   1.0  -0.2   +0.3   1.9(2)\\
4FGL J1637.5+3005 XRT J163739.22+301009.3 11.24  -1.11 +1.11 2.1   0.1   -0.2 +0.2 2.5  -0.5   +0.5   15.8 -2.4   +2.8   1.8(11)\\
4FGL J1637.5+3005 XRT J163738.33+300503.1 4.11   -0.68 +0.68 2.1   1.8   -0.3 +0.3 3.2  -0.6   +0.6   2.0  -0.4   +0.5   0.7(3)\\
4FGL J1637.5+3005 XRT J163727.99+300954.6 2.32   -0.52 +0.52 2.0   2               2.0  -0.5   +0.5   1.0  -0.2   +0.2   0.5(2)\\
4FGL J1637.5+3005 XRT J163647.31+300555.1 1.74   -0.46 +0.46 2.0   2               1.6  -0.5   +0.5   0.8  -0.2   +0.2   -\\
4FGL J1637.5+3005 XRT J163735.81+301310.8 2.26   -0.51 +0.51 2.0   2               2.4  -0.6   +0.6   1.3  -0.3   +0.3   0.0(1)\\
4FGL J1651.7-7241 XRT J165151.61-724308.5 13.26  -1.66 +1.66 8.6   1.1   -0.2 +0.2 6.4  -1.2   +1.2   7.9  -1.5   +1.6   2.6(7)\\
4FGL J1651.7-7241 XRT J165139.31-724639.6 3.36   -0.90 +0.90 8.4   2               4.2  -1.2   +1.2   2.0  -0.5   +0.6   -\\
4FGL J1821.6+6636 XRT J182108.75+663542.0 3.10   -0.51 +0.51 5.5   1.7   -0.6 +0.5 2.0  -0.6   +0.5   1.3  -0.4   +0.6   1.8(3)\\
4FGL J1821.6+6636 XRT J182204.70+663715.0 1.46   -0.36 +0.36 5.8   2               1.8  -0.4   +0.4   0.8  -0.2   +0.2   0.1(2)\\
4FGL J1845.3+5605 XRT J184556.92+561002.4 9.18   -1.40 +1.40 4.9   1.2   -0.5 +0.5 6.0  -1.6   +1.5   6.3  -2.4   +3.7   1.0(4)\\
4FGL J1845.3+5605 XRT J184641.97+561617.3 15.11  -1.92 +1.92 4.9   1.2   -0.3 +0.3 14.0 -2.3   +2.2   15.8 -4.4   +5.5   0.2(5)\\
4FGL J2012.1-5234 XRT J201213.56-523248.9 22.87  -2.54 +2.54 5.6   2.2   -0.2 +0.2 20.0 -2.4   +2.4   7.9  -1.2   +1.2   1.1(8)\\
4FGL J2012.1-5234 XRT J201144.43-523444.5 5.96   -1.34 +1.34 5.6   2               5.8  -1.3   +1.3   2.5  -0.6   +0.6   0.5(2)\\
4FGL J2046.9-5409 XRT J204700.86-541245.8 8.28   -0.86 +0.86 3.4   2.0   -0.2 +0.2 6.7  -0.7   +0.7   3.2  -0.5   +0.5   0.8(10)\\
4FGL J2046.9-5409 XRT J204722.68-540906.1 3.27   -0.55 +0.55 3.3   2.2   -0.4 +0.4 2.5  -0.5   +0.5   1.3  -0.3   +0.5   4.1(3)\\
4FGL J2046.9-5409 XRT J204643.60-540604.1 1.46   -0.37 +0.37 3.3   2               1.3  -0.4   +0.4   0.6  -0.2   +0.2   -\\
4FGL J2054.2+6904 XRT J205359.10+690518.6 1.48   -0.28 +0.28 32.0  0.9   -0.4 +0.3 1.1  -0.4   +0.4   1.6  -0.5   +0.5   0.3(2)\\
4FGL J2054.2+6904 XRT J205353.18+690141.5 1.66   -0.30 +0.30 32.0  2.1   -0.3 +0.3 2.7  -0.7   +0.7   0.8  -0.2   +0.2   1.0(3)\\
4FGL J2122.3+7653 XRT J212204.08+765830.1 0.10   -0.04 +0.04 22.0  1.4   -0.4 +0.4 0.1  -0.1   +0.1   0.1  -0.0   +0.0   1.2(3)\\
4FGL J2122.3+7653 XRT J212156.89+765308.0 0.09   -0.03 +0.03 22.0  2.0   -0.8 +0.7 0.2  -0.1   +0.1   0.1  -0.0   +0.1   1.6(1)\\
4FGL J2122.5+0345 XRT J212228.37+034511.1 7.18   -0.84 +0.84 7.0   0.8   -0.6 +0.5 28.0 -5.5   +5.8   50.1 -29.7  +104.8 1.1(6)\\
4FGL J2122.5+0345 XRT J212212.36+035254.2 2.79   -0.58 +0.58 7.4   0.4   -1.4 +0.9 2.9  -1.2   +0.9   10.0 -7.1   +71.3  0.1(1)\\
4FGL J2134.3-0319 XRT J213415.13-032439.2 6.22   -1.17 +1.17 3.9   -0.9  -1.0 +1.0 17.0 -6.9   +4.0   1000 -868   +3677  1.6(2)\\
4FGL J2134.3-0319 XRT J213418.47-032327.5 3.17   -0.82 +0.82 3.9   2               2.9  -0.8   +0.8   1.6  -0.5   +0.5   -\\
4FGL J2141.4+0733 XRT J214147.51+074216.2 2.49   -0.37 +0.37 5.8   1.8   -0.3 +0.3 2.5  -0.5   +0.4   1.3  -0.3   +0.4   0.6(4)\\
4FGL J2141.4+0733 XRT J214125.72+073257.3 1.33   -0.28 +0.28 5.6   1.1   -0.5 +0.4 1.1  -0.3   +0.3   1.6  -0.6   +0.9   0.2(2)\\
4FGL J2144.7-5640 XRT J214429.66-563848.6 14.95  -1.13 +1.13 2.9   2.2   -0.1 +0.1 13.0 -1.0   +1.0   6.3  -0.6   +0.6   0.9(25)\\
4FGL J2144.7-5640 XRT J214503.13-564500.8 2.71   -0.49 +0.49 2.9   2.4   -0.3 +0.3 2.5  -0.5   +0.5   1.0  -0.2   +0.2   0.3(3)\\
4FGL J2153.0-6442 XRT J215306.90-644444.4 30.88  -2.47 +2.47 3.5   2.4   -0.2 +0.2 24.0 -2.1   +2.1   10.0 -1.1   +1.2   1.0(16)\\
4FGL J2153.0-6442 XRT J215326.50-644310.5 9.25   -1.40 +1.40 3.5   2.0   -0.3 +0.3 8.6  -1.4   +1.4   4.0  -1.0   +1.3   1.4(4)\\
4FGL J2212.9+7921 XRT J221111.14+791758.1 12.17  -1.69 +1.69 19.0  3.0   -0.4 +0.4 17.0 -2.7   +2.7   3.2  -0.6   +0.7   1.3(4)\\
4FGL J2212.9+7921 XRT J221414.52+792040.2 8.30   -1.20 +1.20 18.0  0.8   -0.3 +0.3 5.1  -1.3   +1.4   10.0 -2.4   +2.9   0.2(4)\\
4FGL J2222.9+1507 XRT J222253.97+151053.6 5.88   -1.05 +1.05 4.7   2.4   -0.3 +0.3 5.8  -1.1   +1.1   2.5  -0.5   +0.6   0.1(2)\\
4FGL J2222.9+1507 XRT J222239.38+151053.7 4.17   -0.91 +0.91 4.7   2               1.7  -0.6   +0.6   0.8  -0.3   +0.3   6.1(2)\\
4FGL J2223.0+2704 XRT J222217.67+270747.9 4.54   -0.32 +0.32 7.5   1.6   -0.1 +0.1 4.4  -0.4   +0.4   3.2  -0.3   +0.3   0.7(27)\\
4FGL J2223.0+2704 XRT J222305.55+265733.0 2.59   -0.24 +0.24 7.0   1.7   -0.2 +0.2 2.7  -0.3   +0.3   1.6  -0.3   +0.3   0.7(15)\\
4FGL J2223.0+2704 XRT J222334.34+270113.8 1.89   -0.20 +0.20 6.8   1.5   -0.2 +0.2 1.9  -0.3   +0.3   1.6  -0.3   +0.4   0.4(10)\\
4FGL J2223.0+2704 XRT J222244.77+270423.6 1.68   -0.20 +0.20 7.3   2.0   -0.2 +0.3 1.6  -0.2   +0.2   0.8  -0.1   +0.2   1.2(10)\\
4FGL J2223.0+2704 XRT J222247.02+270103.3 1.13   -0.17 +0.17 7.2   1.4   -0.2 +0.2 1.0  -0.2   +0.2   0.8  -0.1   +0.2   0.5(7)\\
4FGL J2223.0+2704 XRT J222228.30+265743.6 1.90   -0.26 +0.26 7.3   1.9   -0.2 +0.2 2.3  -0.4   +0.3   1.0  -0.2   +0.2   1.0(6)\\
4FGL J2223.0+2704 XRT J222301.89+265603.4 0.89   -0.17 +0.17 7.1   2.3   -0.7 +0.9 0.8  -0.2   +0.2   0.3  -0.1   +0.2   3.4(3)\\
4FGL J2223.0+2704 XRT J222314.49+271025.5 0.48   -0.12 +0.12 7.1   2.0   -3.0 +0.8 0.4  -0.4   +0.1   0.2  -0.1   +3.3   3.0(2)\\
4FGL J2223.0+2704 XRT J222310.54+271308.1 0.36   -0.11 +0.11 7.2   2               0.3  -0.1   +0.1   0.2  -0.1   +0.1   1.3(2)\\
4FGL J2223.0+2704 XRT J222239.51+270453.8 0.43   -0.12 +0.12 7.3   2.5   -0.7 +0.7 0.5  -0.1   +0.1   0.2  -0.1   +0.1   0.2(2)\\
4FGL J2223.0+2704 XRT J222250.46+270432.3 0.37   -0.12 +0.12 7.2   2.7   -0.5 +0.5 0.5  -0.1   +0.1   0.2  -0.0   +0.1   1.1(2)\\
4FGL J2223.0+2704 XRT J222313.70+270849.2 0.21   -0.09 +0.09 7.1   2               0.3  -0.1   +0.1   0.2  -0.1   +0.1   -\\
4FGL J2311.6-4427 XRT J231145.87-443221.0 5.16   -0.95 +0.95 1.2   2.9   -0.5 +0.5 3.7  -1.0   +0.9   1.6  -0.4   +0.4   0.2(1)\\
4FGL J2311.6-4427 XRT J231134.44-443617.8 4.74   -0.93 +0.93 1.2   0.5   -0.7 +0.6 3.1  -1.0   +0.9   10.0 -5.5   +14.5  0.1(1)\\
4FGL J2324.6+3115 XRT J232458.69+312709.9 2.98   -0.35 +0.35 10.0  1.2   -0.2 +0.2 2.8  -0.5   +0.5   3.2  -0.6   +0.6   0.7(9)\\
4FGL J2324.6+3115 XRT J232402.93+312019.8 2.47   -0.30 +0.30 10.0  1.6   -0.3 +0.2 2.3  -0.4   +0.4   1.6  -0.3   +0.4   1.7(9)\\
4FGL J2324.6+3115 XRT J232457.35+311340.3 0.74   -0.17 +0.17 10.0  2.4   -0.7 +0.6 1.0  -0.3   +0.2   0.3  -0.1   +0.2   1.5(2)\\
4FGL J2324.6+3115 XRT J232441.72+311002.0 0.57   -0.16 +0.16 10.0  2.6   -0.7 +0.6 0.8  -0.2   +0.2   0.3  -0.1   +0.1   1.1(1)\\
4FGL J2338.1+0411 XRT J233830.54+041900.0 27.37  -1.04 +1.04 6.9   2.4   -0.1 +0.1 25.0 -1.1   +1.1   7.9  -0.4   +0.4   2.7(66)\\
4FGL J2338.1+0411 XRT J233742.04+041003.2 7.76   -0.56 +0.56 6.9   2.3   -0.1 +0.1 7.6  -0.6   +0.6   3.2  -0.3   +0.3   0.8(22)\\
4FGL J2338.1+0411 XRT J233833.66+041321.8 1.29   -0.25 +0.25 6.8   2.1   -0.3 +0.3 1.4  -0.3   +0.3   0.6  -0.2   +0.2   0.7(3)\\
4FGL J2338.1+0411 XRT J233731.09+040634.4 1.86   -0.33 +0.33 6.9   1.7   -0.3 +0.3 2.2  -0.5   +0.4   1.3  -0.3   +0.4   0.2(3)\\
4FGL J2338.1+0411 XRT J233737.43+040814.6 1.14   -0.23 +0.23 6.9   1.6   -0.4 +0.4 1.3  -0.3   +0.3   1.0  -0.3   +0.5   0.5(2)\\
4FGL J2338.1+0411 XRT J233735.13+041029.1 1.17   -0.24 +0.24 6.9   1.5   -0.9 +0.8 0.9  -0.4   +0.3   0.6  -0.3   +0.7   1.8(2)\\
4FGL J2338.1+0411 XRT J233741.42+040736.8 0.82   -0.21 +0.21 6.9   0.3   -0.4 +1.6 0.5  -0.5   +0.4   7.9  -7.0   +178.3 1.0(1)\\
4FGL J2338.1+0411 XRT J233824.88+040520.3 0.69   -0.18 +0.18 6.7   2               0.9  -0.3   +0.3   0.4  -0.1   +0.1   0.6(1)\\
4FGL J2344.7-4234 XRT J234413.10-423935.6 4.49   -0.62 +0.62 1.6   1.8   -0.3 +0.3 3.7  -0.6   +0.6   2.5  -0.6   +0.7   0.5(8)\\
4FGL J2344.7-4234 XRT J234431.22-423308.8 2.27   -0.64 +0.64 1.6   2               2.3  -0.7   +0.7   1.3  -0.4   +0.4   0.1(1)\\
4FGL J2351.4-2818 XRT J235137.78-281824.6 10.40  -1.51 +1.51 1.7   1.9   -0.3 +0.3 8.3  -1.3   +1.3   5.0  -1.2   +1.6   1.2(4)\\
4FGL J2351.4-2818 XRT J235136.96-282157.3 7.58   -1.31 +1.31 1.7   2.0   -0.3 +0.3 5.5  -1.0   +1.0   3.2  -0.7   +0.8   1.9(3)\\
4FGL J2359.3+1444 XRT J235937.37+144848.9 2.37   -0.43 +0.43 3.8   1.1   -0.6 +0.5 2.2  -0.5   +0.5   2.5  -1.2   +3.0   0.3(2)\\
4FGL J2359.3+1444 XRT J235919.60+144156.1 1.67   -0.39 +0.39 3.8   2.0   -1.3 +1.6 1.3  -0.3   +0.3   0.6  -0.3   +1.8   3.2(1)\\
4FGL J2359.3+1444 XRT J235838.47+144512.3 3.00   -0.58 +0.58 3.7   1.2   -0.5 +0.4 2.2  -0.6   +0.6   2.5  -1.0   +1.5   0.3(1)\\
4FGL J2359.3+1444 XRT J235918.00+144851.8 1.47   -0.36 +0.36 3.8   2               1.1  -0.3   +0.3   0.5  -0.1   +0.1   2.3(2)\\
4FGL J2359.3+1444 XRT J235953.96+145523.9 3.25   -0.67 +0.67 3.7   2               3.1  -0.8   +0.8   1.6  -0.4   +0.4   2.5(2)\\
4FGL J2359.3+1444 XRT J235923.02+144833.7 1.16   -0.32 +0.32 3.8   2               1.1  -0.3   +0.3   0.5  -0.2   +0.1   -\\


==> Tables/Table_5.txt <==
4FGL J0003.6+3059  XRT J000402.65+310219.8   -                                PAN J000402.51+310222.0       1.0105    31.0394   21.2(20.1)    1.2        <0.3    <29     
4FGL J0004.4-4001  XRT J000434.22-400034.7   VLASS1QLCIR J000434.19-400033.6  DES J000434.22-400035.1       1.1426    -40.0098  16.9(16.2)    63.1       32.5    51      
4FGL J0006.6+4618  XRT J000652.09+461813.9   VLASS1QLCIR J000652.31+461816.8  PAN J000652.33+461817.0       1.7180    46.3047   19.9(19.6)    4          2.6     64      
4FGL J0009.1-5012  XRT J000908.61-501000.9*  -                                DES J000908.64-501000.6       2.2860    -50.1669  11.1(11.5)    13182.6    <0.6    <1      
4FGL J0022.0-5921  XRT J002127.45-591946.3   RACS J002127.4-591949            DES J002127.51-591948.0       5.3646    -59.3300  19.6(19.2)    5.2        93.4    1780    
4FGL J0023.2+8412  XRT J002403.36+841352.6   -                                PAN J002405.61+841352.2       6.0234    84.2312   16.7(16.2)    75.9       <0.3    <1      
4FGL J0023.6-4209  XRT J002303.59-420509.6   -                                DES J002303.75-420508.6       5.7657    -42.0857  15.6(15.0)    208.9      1.4     1       
4FGL J0025.4-4838  XRT J002536.94-483810.9   RACS J002536.8-483810            DES J002536.92-483809.5       6.4039    -48.6360  19.8(19.4)    4.4        5       114     
4FGL J0026.1-0732  XRT J002611.55-073116.0   VLASS1QLCIR J002611.63-073115.5  PAN J002611.64-073115.8       6.5485    -7.5211   19.1(19.1)    8.3        6.4     77      
4FGL J0027.0-1134  XRT J002710.11-113638.7   VLASS1QLCIR J002710.12-113637.5  PAN J002710.12-113637.9       6.7922    -11.6105  17.1(16.3)    52.5       19.9    38      
4FGL J0031.5-5648  XRT J003135.74-564640.9   RACS J003135.4-564641            DES J003135.47-564641.4       7.8978    -56.7782  19.9(19.5)    4          7.3     183     
4FGL J0037.2-2653  XRT J003729.64-265045.9   RACS J003729.6-265045            PAN J003729.52-265045.3       9.3730    -26.8459  19.2(18.8)    7.6        2.7     35      
4FGL J0054.4-1503  XRT J005431.46-145804.7   ATCA J005431.58-145802.5         PAN J005431.59-145803.2       13.6316   -14.9676  19.5(19.1)    5.8        0.1     2       
4FGL J0055.7+4507  XRT J005525.98+450529.3*  -                                PAN J005526.16+450530.1       13.8590   45.0917   8.7(7.5)      120226.4   <0.3    <1      
4FGL J0058.3-4603  XRT J005806.28-460419.4   RACS J005806.0-460417            DES J005806.21-460418.9       14.5259   -46.0719  20.9(20.3)    1.6        6.7     422     
4FGL J0059.4-5654  XRT J005945.18-565306.8   -                                DES J005944.68-565305.3       14.9362   -56.8848  20.3(19.2)    2.8        <0.6    <23     
4FGL J0112.0+3442  XRT J011124.86+344154.1   VLASS1QLCIR J011124.83+344154.5  PAN J011124.86+344154.6       17.8536   34.6985   19.4(19.0)    6.3        41.3    655     
4FGL J0115.4-2917  XRT J011528.71-291847.1   VLASS1QLCIR J011528.95-291843.8  PAN J011528.96-291844.3       18.8707   -29.3123  20.3(19.3)    2.8        6.4     232     
4FGL J0117.9+1430  XRT J011804.79+143159.6   -                                PAN J011804.84+143158.7       19.5201   14.5330   18.7(18.3)    12         <1.8    <15     
4FGL J0120.2-7944  XRT J011913.62-794513.9   -                                SSS J011913.77-794512.3       19.8068   -79.7535  20.7(-)       1.9        <0.6    <34     
4FGL J0121.4-7216  XRT J012121.82-721919.9   RACS J012122.7-721920            SSS J012122.09-721918.0       20.3420   -72.3217  20.1(19.5)    3.3        1.7     52      
4FGL J0125.9-6303  XRT J012547.97-630245.3   RACS J012548.1-630243            DES J012548.19-630245.1       21.4508   -63.0459  19.7(19.1)    4.8        30.3    633     
4FGL J0137.3-3239  XRT J013724.55-324040.2   VLASS1QLCIR J013724.50-324038.7  DES J013724.50-324039.3       24.3521   -32.6776  20.2(19.2)    3          9       297     
4FGL J0140.5-4730  XRT J014007.79-473213.2   -                                DES J014007.90-473209.5       25.0329   -47.5360  17.8(17.0)    27.5       <0.6    <2      
4FGL J0156.3-2420  XRT J015624.63-242004.1   VLASS1QLCIR J015624.53-242003.1  PAN J015624.55-242003.7       29.1023   -24.3344  18.4(17.8)    15.8       4.4     28      
4FGL J0202.7+3133  XRT J020242.13+313211.4   VLASS1QLCIR J020242.03+313211.0  PAN J020242.06+313211.0       30.6753   31.5364   18.7(18.4)    12         15.1    126     
4FGL J0231.0+3505  XRT J023112.30+350445.7   VLASS1QLCIR J023112.15+350444.5  PAN J023112.18+350444.6       37.8008   35.0791   20.0(19.6)    3.6        4.9     135     
4FGL J0245.0+4755  XRT J024455.02+475125.2   -                                PAN J024454.82+475129.2       41.2284   47.8581   19.6(19.2)    5.2        <0.3    <7      
4FGL J0251.1-1830  XRT J025111.70-183111.1   VLASS1QLCIR J025111.53-183112.3  PAN J025111.53-183112.7       42.7981   -18.5202  20.2(19.6)    3          8.8     291     
4FGL J0259.0+0552  XRT J025857.56+055244.4   VLASS1QLCIR J025857.55+055244.0  PAN J025857.56+055243.9       44.7398   5.8789    18.6(18.3)    13.2       5.8     44      
4FGL J0301.6-5617  XRT J030115.05-561647.6   RACS J030115.0-561643            DES J030114.88-561646.7       45.3120   -56.2797  23.3(23.3)    0.2        30.3    17429   
4FGL J0302.5+3354  XRT J030226.95+335444.4   VLASS1QLCIR J030226.99+335445.9  PAN J030227.04+335445.8       45.6127   33.9127   19.3(19.1)    6.9        11.9    171     
4FGL J0327.6+2620  XRT J032737.27+262009.3   VLASS1QLCIR J032737.28+262010.9  PAN J032737.29+262011.0       51.9054   26.3364   20.7(19.9)    1.9        7.1     373     
4FGL J0333.4-2705  XRT J033331.91-270917.2   VLASS1QLCIR J033331.93-270916.1  PAN J033331.93-270916.5       53.3831   -27.1546  20.0(19.5)    3.6        6       164     
4FGL J0337.9+4058  XRT J033733.16+405852.7*  -                                PAN J033732.99+405856.4       54.3875   40.9824   14.3(17.9)    691.8      <0.3    <1      
4FGL J0341.9+3153  XRT J034158.35+314854.1*  -                                PAN J034158.45+314856.3       55.4936   31.8157   18.4(16.2)    15.8       <0.3    <2      
4FGL J0343.3-6303  XRT J034324.90-630338.5   RACS J034324.7-630337            DES J034324.84-630337.3       55.8535   -63.0604  18.9(18.7)    10         9       90      
4FGL J0349.6+4026  XRT J034945.96+402614.0   -                                PAN J034945.92+402615.4       57.4413   40.4376   20.7(19.6)    1.9        <0.3    <18     
4FGL J0358.1+2850  XRT J035748.90+284442.5   -                                PAN J035748.94+284443.3       59.4539   28.7454   17.6(16.8)    33.1       <0.3    <1      
4FGL J0406.2+0639  XRT J040607.87+063920.3   VLASS1QLCIR J040607.92+063922.2  PAN J040607.94+063922.0       61.5331   6.6561    20.8(19.6)    1.7        12.1    695     
4FGL J0409.2+2542  XRT J040921.70+254441.4*  VLASS1QLCIR J040921.71+254442.0  PAN J040921.74+254442.0       62.3406   25.7450   19.6(19.9)    5.2        8.1     153     
4FGL J0418.4-4342  XRT J041832.35-434155.4   -                                DES J041832.26-434156.2       64.6344   -43.6990  21.5(20.8)    0.9        <0.6    <70     
4FGL J0438.0-7329  XRT J043836.89-732921.3*  RACS J043837.1-732920            SSS J043836.94-732921.9       69.6541   -73.4895  17.6(15.5)    33.1       20.6    62      
4FGL J0438.2-4243  XRT J043831.99-424007.0   RACS J043831.9-424007            DES J043832.00-424006.8       69.6334   -42.6686  19.4(18.3)    6.3        41.5    658     
4FGL J0459.7-5413  XRT J045937.04-541709.3   RACS J045938.1-541659            DES J045936.98-541707.4       74.9041   -54.2854  19.6(19.5)    5.2        3.8     73      
4FGL J0512.8+5821  XRT J051154.26+582904.3   -                                PAN J051154.44+582902.7       77.9768   58.4841   17.9(17.2)    25.1       <0.3    <1      
4FGL J0531.4-0058  XRT J053055.69-005538.0*  -                                PAN J053055.62-005540.0       82.7318   -0.9278   17.1(15.8)    52.5       <0.3    <1      
4FGL J0531.7+1241  XRT J053123.50+123319.8*  -                                PAN J053123.49+123320.5       82.8479   12.5557   11.7(11.7)    7585.8     <0.3    <1      
4FGL J0536.1-1205  XRT J053626.88-120653.4   VLASS1QLCIR J053626.79-120651.8  PAN J053626.80-120652.1       84.1117   -12.1145  20.4(18.6)    2.5        5.4     216     
4FGL J0537.5+0959  XRT J053745.84+095758.5   VLASS1QLCIR J053745.89+095758.8  PAN J053745.92+095758.7       84.4413   9.9663    21.5(20.2)    0.9        7.4     809     
4FGL J0545.8-0905  XRT J054540.46-090712.2   VLASS1QLCIR J054540.49-090708.4  PAN J054540.48-090708.7       86.4187   -9.1191   -(21.2)       -          -       -       
4FGL J0553.9-5048  XRT J055359.66-505145.1   RACS J055359.6-505143            DES J055359.66-505143.9       88.4986   -50.8622  19.2(18.8)    7.6        18.6    246     
4FGL J0554.0-0839  XRT J055341.85-084003.8   VLASS1QLCIR J055341.90-084001.5  PAN J055418.94-025836.0       88.5807   -2.9760   -(-)          -          -       -       
4FGL J0554.2-0259  XRT J055418.93-025838.3   VLASS1QLCIR J055418.93-025835.7  PAN J055418.94-025836.0       88.5789   -2.9767   21.6(20.9)    0.8        6       726     
4FGL J0620.7-5034  XRT J062045.98-503350.3   RACS J062046.1-503352            DES J062046.12-503350.9       95.1922   -50.5641  18.3(17.1)    17.4       38.4    221     
4FGL J0624.7-4903  XRT J062419.86-490640.2   ATCA J062419.66-490636.4         DES J062419.71-490636.1       96.0821   -49.1100  19.2(19.1)    7.6        0.1     2       
4FGL J0631.0+5626  XRT J063048.87+562830.6   VLASS1QLCIR J063048.97+562830.6  PAN J063048.95+562831.1       97.7040   56.4753   20.6(19.9)    2.1        2.7     127     
4FGL J0640.9-5204  XRT J064112.61-520738.0*  -                                SSS J064112.50-520738.8       100.3021  -52.1274  11.1(9.6)     13182.6    <0.6    <1      
4FGL J0641.4+3349  XRT J064111.24+334502.0   VLASS1QLCIR J064111.20+334459.6  PAN J064111.23+334459.7       100.2968  33.7499   17.1(16.4)    52.5       1.2     2       
4FGL J0656.5+4218  XRT J065635.60+421523.5   VLASS1QLCIR J065635.57+421524.0  PAN J065635.59+421524.1       104.1483  42.2567   20.1(19.8)    3.3        6.9     208     
4FGL J0700.2-5118  XRT J070034.01-512007.4   RACS J070034.4-511956            SSS J070033.82-512006.8       105.1406  -51.3350  19.6(18.7)    5.2        12.7    243     
4FGL J0704.3-4829  XRT J070421.99-482646.5   RACS J070421.8-482647            SSS J070421.82-482647.3       106.0911  -48.4466  20.7(19.8)    1.9        6.1     320     
4FGL J0734.3-4448  XRT J073418.51-444640.5*  RACS J073418.4-444642            SSS J073418.48-444640.9       113.5771  -44.7781  20.8(19.1)    1.7        20.8    1194    
4FGL J0755.9-0515  XRT J075614.46-051719.2   ATCA J075614.44-051720.4         PAN J075614.43-051718.9       119.0601  -5.2886   21.5(21.4)    0.9        0.1     16      
4FGL J0800.9+0733  XRT J080056.64+073234.5   VLASS1QLCIR J080056.54+073235.2  PAN J080056.57+073235.1       120.2357  7.5431    18.3(18.1)    17.4       5.5     32      
4FGL J0815.5+6554  XRT J081539.88+655004.3   VLASS1QLCIR J081539.78+655004.3  PAN J081539.81+655004.5       123.9159  65.8346   20.0(19.6)    3.6        15.4    423     
4FGL J0826.0-0157  XRT J082556.10-020212.2   -                                PAN J082556.04-020211.9       126.4835  -2.0366   20.0(19.8)    3.6        <0.3    <10     
4FGL J0838.5+4013  XRT J083902.98+401546.9   VLASS1QLCIR J083903.07+401545.6  PAN J083903.08+401545.6       129.7629  40.2627   18.3(17.0)    17.4       24      138     
4FGL J0839.6-8341  XRT J083847.78-834345.1   -                                SSS J083847.95-834343.2       129.6990  -83.7290  19.8(19.0)    4.4        <0.6    <15     
4FGL J0852.5-2515  XRT J085221.91-251628.8*  VLASS1QLCIR J085221.95-251627.6  PAN J085221.94-251628.1       133.0914  -25.2745  19.9(19.5)    4          35.4    889     
4FGL J0906.1-1011  XRT J090616.22-101427.0   -                                PAN J090616.14-101426.2       136.5672  -10.2406  21.4(21.2)    1          <0.3    <35     
4FGL J0910.1-1816  XRT J091003.90-181613.1   VLASS1QLCIR J091003.90-181612.1  PAN J091003.88-181612.5       137.5162  -18.2701  20.7(19.7)    1.9        4.3     226     
4FGL J0914.5+6845  XRT J091429.49+684506.3   VLASS1QLCIR J091429.67+684508.4  PAN J091429.69+684508.5       138.6237  68.7523   19.6(19.3)    5.2        19.8    377     
4FGL J0916.9+7756  XRT J091715.25+780052.4   -                                PAN J091713.71+780055.4       139.3071  78.0154   20.9(19.9)    1.6        <0.3    <22     
4FGL J0934.5+7223  XRT J093333.50+722059.0   -                                PAN J093333.67+722101.2       143.3903  72.3503   19.0(18.3)    9.1        <0.3    <4      
4FGL J0938.8+5155  XRT J093834.50+515454.8   -                                PAN J093834.73+515452.4       144.6447  51.9145   20.3(20.1)    2.8        0.1     3       
4FGL J1016.1-4247  XRT J101620.78-424723.2   RACS J101620.4-424721            SSS J101620.65-424722.4       154.0861  -42.7896  19.6(18.3)    5.2        7.8     149     
4FGL J1017.4+5956  XRT J101706.90+595129.9   -                                PAN J101706.88+595135.6       154.2787  59.8599   19.6(18.9)    5.2        <0.3    <7      
4FGL J1032.0+5725  XRT J103142.67+573255.3   -                                PAN J103143.27+573252.6       157.9303  57.5479   22.0(21.4)    0.6        <0.3    <60     
4FGL J1039.2+3258  XRT J103852.17+325651.9   VLASS1QLCIR J103852.17+325651.9  PAN J103852.18+325651.7       159.7174  32.9477   19.7(18.9)    4.8        6.1     128     
4FGL J1047.2+6740  XRT J104705.65+673759.0   VLASS1QLCIR J104705.95+673757.9  PAN J104705.92+673758.1       161.7747  67.6328   20.6(20.3)    2.1        8.7     418     
4FGL J1049.8+2741  XRT J104938.70+274212.1   VLASS1QLCIR J104938.81+274213.1  PAN J104938.79+274213.0       162.4116  27.7036   18.2(17.3)    19.1       7.2     38      
4FGL J1114.6+1225  XRT J111437.12+122711.2   VLASS1QLCIR J111437.00+122713.1  PAN J111437.02+122713.1       168.6542  12.4536   21.3(21.1)    1.1        3.8     343     
4FGL J1119.9-1007  XRT J111948.35-100706.0   VLASS1QLCIR J111948.42-100706.8  PAN J111948.42-100707.2       169.9517  -10.1187  19.5(19.2)    5.8        10.6    185     
4FGL J1120.0-2204  XRT J111958.40-220456.3*  -                                PAN J111958.31-220456.4       169.9930  -22.0823  15.6(15.7)    208.9      <0.3    <1      
4FGL J1120.1-2645  XRT J111956.93-264316.2   VLASS1QLCIR J111957.09-264314.1  PAN J111957.07-264314.8       169.9878  -26.7208  20.9(20.6)    1.6        2.3     147     
4FGL J1122.0-0231  XRT J112213.80-022916.7   VLASS1QLCIR J112213.71-022913.7  PAN J112213.71-022914.2       170.5571  -2.4873   19.4(18.7)    6.3        29.4    466     
4FGL J1123.8-4552  XRT J112354.82-455012.2   -                                GAIA J112355.30-455018.9      170.9804  -45.8386  19.5(-)       5.8        <0.6    <11     
4FGL J1125.1+4811  XRT J112526.01+480922.8   -                                PAN J112526.28+480922.0       171.3595  48.1561   20.3(20.2)    2.8        <0.3    <13     
4FGL J1131.6+4657  XRT J113142.36+470009.2   VLASS1QLCIR J113142.36+470009.4  PAN J113142.27+470008.6       172.9261  47.0024   17.5(16.5)    36.3       73.9    204     
4FGL J1146.0-0638  XRT J114600.87-063853.9   VLASS1QLCIR J114600.87-063854.5  PAN J114600.86-063854.8       176.5036  -6.6486   19.5(19.7)    5.8        5.8     100     
4FGL J1155.2-1111  XRT J115515.07-111124.9   RACS J115514.8-111121            PAN J115514.85-111122.6       178.8119  -11.1896  20.7(20.2)    1.9        7.2     378     
4FGL J1158.8-1430  XRT J115912.67-143154.7   VLASS1QLCIR J115912.63-143154.5  PAN J115912.62-143154.9       179.8026  -14.5319  19.4(19.0)    6.3        5.8     92      
4FGL J1207.4-1840  XRT J120740.89-184029.3   -                                PAN J120740.60-184031.0       181.9192  -18.6753  20.2(19.9)    3          <0.3    <11     
4FGL J1207.4-4536  XRT J120732.84-453452.0*  -                                SSS J120732.77-453452.0       181.8864  -45.5812  7.5(6.7)      363078.1   <0.6    <1      
4FGL J1217.2-2500  XRT J121735.36-245512.3   -                                PAN J121735.18-245512.8       184.3966  -24.9202  19.8(19.7)    4.4        <0.3    <8      
4FGL J1220.1-2458  XRT J122014.54-245948.2   VLASS1QLCIR J122014.53-245948.2  PAN J122014.55-245948.6       185.0606  -24.9968  20.0(19.4)    3.6        8.2     227     
4FGL J1239.7-3455  XRT J123933.89-345428.1   RACS J123933.4-345426            SSS J123933.61-345427.3       189.8902  -34.9075  20.3(18.5)    2.8        15.8    574     
4FGL J1250.9-4943  XRT J125058.72-494448.6*  RACS J125059.0-494447            SSS J125059.00-494448.1       192.7455  -49.7473  19.2(18.4)    7.6        63.3    834     
4FGL J1256.8+5329  XRT J125630.54+533202.3   -                                PAN J125630.44+533204.3       194.1268  53.5345   20.6(20.3)    2.1        <0.3    <17     
4FGL J1259.0-8148  XRT J130100.24-814811.8*  -                                SSS J130100.03-814813.3       195.2506  -81.8037  19.1(18.8)    8.3        <0.6    <8      
4FGL J1308.7+0347  XRT J130832.27+034405.4   -                                PAN J130832.10+034404.0       197.1338  3.7344    17.2(17.3)    47.9       <0.3    <1      
4FGL J1313.2-4437  XRT J131318.21-443732.2   RACS J131318.5-443724            SSS J131318.14-443731.4       198.3257  -44.6253  21.5(50.0)    0.9        9.9     1087    
4FGL J1346.5+5330  XRT J134545.15+533252.5   VLASS1QLCIR J134545.34+533252.1  PAN J134545.36+533252.3       206.4390  53.5479   17.0(16.6)    57.5       248.1   431     
4FGL J1401.7-3217  XRT J140159.82-321848.4   RACS J140159.4-321845            SSS J140459.47-321844.9       210.4979  -32.3124  21.4(20.6)    1          149.7   14971   
4FGL J1401.3-5012  XRT J140146.80-501324.1   -                                SSS J140146.68-501321.7       210.4447  -50.2227  17.2(16.8)    47.9       <0.6    <1      
4FGL J1407.4-0820  XRT J140724.84-082320.5   -                                PAN J140724.83-082317.8       211.8535  -8.3883   18.6(18.6)    13.2       <0.3    <3      
4FGL J1410.7+7405  XRT J141045.66+740509.9   VLASS1QLCIR J141046.08+740510.9  PAN J141045.95+740510.9       212.6915  74.0864   19.2(19.3)    7.6        2.2     29      
4FGL J1415.9-1504  XRT J141546.05-150231.4   ATCA J141546.18-150229.7         PAN J141546.17-150229.0       213.9424  -15.0414  19.0(18.5)    9.1        2.0     13      
4FGL J1420.9-2431  XRT J142035.74-243023.3*  -                                PAN J142035.89-243024.6       215.1495  -24.5068  8.1(7.5)      208929.6   <0.3    <1      
4FGL J1421.4-1655  XRT J142128.97-165455.7   VLASS1QLCIR J142128.99-165455.7  PAN J142128.99-165456.1       215.3708  -16.9156  20.1(19.8)    3.3        2.5     76      
4FGL J1424.8-8012  XRT J142342.47-800721.1*  -                                SSS J142343.91-800719.0       215.9332  -80.1219  14.6(13.2)    524.8      <0.6    <1      
4FGL J1429.8-0739  XRT J142949.48-073304.7   -                                PAN J142949.48-073304.4       217.4562  -7.5512   17.5(16.6)    36.3       <0.3    <1      
4FGL J1430.6+1543  XRT J143057.97+154556.1   -                                PAN J143058.03+154555.6       217.7418  15.7655   17.4(16.9)    39.8       <0.3    <1      
4FGL J1441.4-1934  XRT J144127.83-193551.0   VLASS1QLCIR J144127.96-193552.1  PAN J144127.97-193552.5       220.3665  -19.5979  19.7(19.0)    4.8        4.1     87      
4FGL J1528.4+2004  XRT J152835.84+200422.1   VLASS1QLCIR J152835.77+200420.3  PAN J152835.77+200420.1       232.1490  20.0723   20.7(20.2)    1.9        3.3     174     
4FGL J1535.9+3743  XRT J153550.56+374056.8   VLASS1QLCIR J153550.56+374055.5  PAN J153550.54+374055.5       233.9606  37.6821   19.8(19.3)    4.4        26.3    603     
4FGL J1538.9+0425  XRT J153901.41+042750.5   -                                PAN J153901.46+042750.7       234.7561  4.4641    20.8(19.7)    1.7        <0.3    <20     
4FGL J1539.1+1008  XRT J153848.51+101841.7   -                                PAN J153848.48+101843.3       234.7020  10.3120   18.3(18.0)    17.4       <0.3    <2      
4FGL J1543.1+4209  XRT J154311.32+421006.3   VLASS1QLCIR J154310.97+421008.0  PAN J154310.95+421008.1       235.7956  42.1689   20.3(20.1)    2.8        1.8     67      
4FGL J1544.9+3218  XRT J154433.15+322148.6   VLASS1QLCIR J154433.20+322149.1  PAN J154433.20+322149.1       236.1383  32.3636   18.7(18.4)    12         12      100     
4FGL J1554.2+2008  XRT J155424.17+201125.5   VLASS1QLCIR J155424.15+201125.5  PAN J155424.13+201125.4       238.6005  20.1904   18.1(17.2)    20.9       42      201     
4FGL J1555.3+2903  XRT J155513.01+290328.0   VLASS1QLCIR J155512.89+290330.0  PAN J155512.91+290329.9       238.8038  29.0583   18.2(17.2)    19.1       21.7    114     
4FGL J1623.7-2315  XRT J162334.02-231745.2*  -                                PAN J162334.00-231744.5       245.8917  -23.2957  21.3(20.5)    1.1        <0.3    <31     
4FGL J1626.5+6257  XRT J162645.99+630048.4   VLASS1QLCIR J162646.06+630048.4  PAN J162646.06+630048.4       246.6919  63.0134   19.0(18.0)    9.1        9.2     101     
4FGL J1631.8+4144  XRT J163146.82+414631.8   VLASS1QLCIR J163146.74+414632.7  PAN J163146.72+414632.7       247.9447  41.7758   20.5(20.4)    2.3        0.8     34      
4FGL J1644.8+1850  XRT J164457.22+185151.1   -                                PAN J164457.16+185149.1       251.2382  18.8636   19.2(18.7)    7.6        <0.3    <5      
4FGL J1645.0+1654  XRT J164459.83+165512.9   VLASS1QLCIR J164459.81+165512.4  PAN J164459.80+165512.3       251.2492  16.9201   19.2(18.2)    7.6        11.4    150     
4FGL J1648.1-1547  XRT J164804.04-154704.7*  VLASS1QLCIR J164804.19-154701.0  PAN J164804.27-154702.6       252.0178  -15.7841  19.0(18.3)    9.1        6.1     67      
4FGL J1648.7+4834  XRT J164900.56+483409.2   VLASS1QLCIR J164900.35+483411.7  PAN J164900.83+483408.1       252.2535  48.5689   19.4(19.1)    6.3        2.5     40      
4FGL J1657.3-6232  XRT J165757.49-623400.2*  -                                SSS J165757.16-623400.0       254.4880  -62.5666  10.0(7.2)     36307.8    <0.6    <1      
4FGL J1700.0-0122  XRT J170003.04-011841.5*  -                                PAN J170003.04-011842.7       255.0127  -1.3118   16.2(15.0)    120.2      <0.3    <1      
4FGL J1733.4+2235  XRT J173330.16+223608.5   -                                PAN J173330.32+223611.8       263.3763  22.6033   17.7(17.0)    30.2       <0.3    <1      
4FGL J1752.0+3606  XRT J175209.56+360629.8   VLASS1QLCIR J175209.76+360627.7  PAN J175209.74+360627.7       268.0406  36.1077   20.3(20.3)    2.8        1       38      
4FGL J1803.1-6708  XRT J180304.04-670734.5*  -                                SSS J180304.23-670735.9       270.7674  -67.1266  20.4(19.1)    2.5        <0.6    <25     
4FGL J1813.7-6846  XRT J181307.54-684706.7   -                                SSS J181307.48-684706.2       273.2815  -68.7850  20.6(20.6)    2.1        <0.6    <31     
4FGL J1816.1-3908  XRT J181635.82-391246.1*  -                                SSS J181635.99-391246.6       274.1500  -39.2129  17.1(16.8)    52.5       <0.3    <1      
4FGL J1818.5+2533  XRT J181831.18+253705.4*  -                                PAN J181831.17+253707.3       274.6299  25.6187   15.4(14.7)    251.2      <0.3    <1      
4FGL J1824.2+1231  XRT J182408.91+123231.5*  -                                PAN J182408.89+123233.3       276.0370  12.5426   19.9(19.2)    4          <0.3    <9      
4FGL J1825.9-5614  XRT J182644.04-561421.5*  -                                SSS J182643.76-561419.7       276.6822  -56.2389  14.6(13.2)    524.8      <0.6    <1      
4FGL J1836.9+4439  XRT J183703.33+443807.0   -                                PAN J183703.46+443809.0       279.2644  44.6358   -(20.7)       -          -       -       
4FGL J1838.2+3223  XRT J183816.84+322410.8*  -                                PAN J183816.82+322411.3       279.5701  32.4031   20.8(20.7)    1.7        <0.3    <20     
4FGL J1847.7-3433  XRT J184713.08-343345.8   -                                SSS J184713.08-343345.5       281.8046  -34.5627  22.1(-)       0.5        <0.3    <66     
4FGL J1848.7-6307  XRT J184838.07-630537.8*  -                                SSS J184838.23-630535.6       282.1595  -63.0932  19.9(19.0)    4          <0.6    <16     
4FGL J1858.9+3636  XRT J185917.93+362916.5*  -                                PAN J185917.94+362914.0       284.8248  36.4872   12.8(12.2)    2754.2     <0.3    <1      
4FGL J1905.8+4942  XRT J190549.31+495142.1   -                                PAN J190549.43+495143.2       286.4560  49.8620   19.6(18.4)    5.2        <0.3    <7      
4FGL J1906.0-1718  XRT J190624.51-171936.6   -                                PAN J190624.58-171936.5       286.6024  -17.3268  19.7(18.9)    4.8        <0.3    <7      
4FGL J1906.4-1757  XRT J190625.65-175903.7*  -                                PAN J190625.86-175900.5       286.6078  -17.9835  19.4(18.4)    6.3        <0.3    <5      
4FGL J1912.2-3636  XRT J191259.66-363245.4*  -                                SSS J191259.70-363244.7       288.2488  -36.5458  20.6(19.1)    2.1        <0.3    <17     
4FGL J1928.5+5339  XRT J192833.63+533901.3   VLASS1QLCIR J192833.55+533902.4  PAN J192833.58+533902.5       292.1399  53.6507   20.4(19.5)    2.5        3.3     132     
4FGL J1955.3-5032  XRT J195512.48-503008.8   RACS J195512.5-503008            SSS J195512.56-503008.3       298.8024  -50.5022  19.9(18.0)    4          13.5    340     
4FGL J2007.0+0707  XRT J200642.07+071712.5*  -                                PAN J200642.33+071717.2       301.6764  7.2881    15.5(14.3)    229.1      <0.3    <1      
4FGL J2017.9-0114  XRT J201739.32-010732.4   -                                PAN J201739.10-010729.9       304.4129  -1.1250   -(21.5)       -          -       -       
4FGL J2018.0+7903  XRT J201746.50+790238.0   VLASS1QLCIR J201746.03+790237.6  PAN J201746.06+790237.9       304.4419  79.0439   20.0(19.6)    3.6        2.8     77      
4FGL J2019.6+0616  XRT J201931.60+061543.8   -                                PAN J201931.62+061540.2       304.8817  6.2612    20.6(20.5)    2.1        <0.3    <17     
4FGL J2029.5-4237  XRT J202914.15-423532.1   ATCA J225730.73-410226.2         DES J202914.16-423530.9       307.3090  -42.5919  20.0(19.0)    3.6        0.3     7       
4FGL J2030.0-0310  XRT J203014.34-030721.9   -                                PAN J203014.28-030722.6       307.5595  -3.1229   16.8(16.2)    69.2       0.3     1       
4FGL J2036.2-0207  XRT J203637.80-020242.3   -                                PAN J203637.34-020239.0       309.1556  -2.0442   19.5(19.3)    5.8        <0.3    <6      
4FGL J2037.0-2826  XRT J203637.90-283026.0   VLASS1QLCIR J203637.77-283026.0  PAN J203637.78-283026.5       309.1574  -28.5074  20.1(20.2)    3.3        225.9   6822    
4FGL J2037.7-2230  XRT J203743.50-222630.0*  -                                PAN J203743.54-222631.0       309.4314  -22.4419  11.3(11.9)    10964.8    <0.3    <1      
4FGL J2040.1-3137  XRT J204010.16-314745.9*  -                                SSS J204009.96-315750.9       310.0422  -31.7968  20.6(-)       2.1        <0.3    <17     
4FGL J2041.1-6138  XRT J204111.84-613950.0*  RACS J204111.9-613949            DES J204112.07-613949.3       310.3003  -61.6637  19.2(18.5)    7.6        50.4    664     
4FGL J2042.1-5320  XRT J204220.33-532643.2   RACS J204220.4-532643            DES J204220.36-532643.0       310.5849  -53.4453  20.4(19.9)    2.5        8.6     341     
4FGL J2042.7+1519  XRT J204259.73+152108.8*  VLASS1QLCIR J204259.74+152108.3  PAN J204259.72+152108.1       310.7489  15.3523   16.9(17.0)    63.1       10.9    17      
4FGL J2045.6+2455  XRT J204555.08+245356.3   -                                PAN J204554.97+245359.0       311.4791  24.8997   18.8(17.8)    11         <0.3    <3      
4FGL J2056.4-5922  XRT J205624.41-591719.4   RACS J205624.4-591723            DES J205623.45-591720.4       314.0977  -59.2890  24.9(24.7)    0          8.2     20527   
4FGL J2058.5-1833  XRT J205836.75-183103.8   -                                PAN J205836.86-183105.5       314.6536  -18.5182  20.3(19.6)    2.8        <0.3    <13     
4FGL J2105.9+7508  XRT J210605.68+750921.0   VLASS1QLCIR J210605.50+750920.5  PAN J210605.48+750920.8       316.5228  75.1558   21.4(20.4)    1          4.4     441     
4FGL J2109.8+6315  XRT J210928.72+631745.7*  -                                PAN J210928.82+631744.3       317.3701  63.2956   6.3(6.7)      1096478.2  <0.3    <1      
4FGL J2114.2+2132  XRT J211407.79+213241.1   VLASS1QLCIR J211407.74+213240.9  PAN J211407.76+213240.8       318.5323  21.5447   19.9(18.8)    4          18.7    470     
4FGL J2114.9-3326  XRT J211452.16-332534.2   VLASS1QLCIR J211452.08-332532.9  PAN J211452.10-332533.5       318.7171  -33.4260  19.2(18.3)    7.6        5.2     69      
4FGL J2120.5-0138  XRT J212030.54-013841.7   VLASS1QLCIR J212030.62-013840.2  PAN J212030.60-013840.41      320.1275  -1.6446   19.5(18.8)    5.8        6       104     
4FGL J2121.8-3412  XRT J212200.61-341834.3   VLASS1QLCIR J212200.78-341835.8  SSS J212200.77-341836.6       320.5032  -34.3101  19.8(19.1)    4.4        9       206     
4FGL J2130.8+2649  XRT J213011.72+264505.2*  -                                PAN J213011.83+264505.4       322.5493  26.7515   19.9(19.9)    4          <0.3    <9      
4FGL J2159.6-4620  XRT J215936.22-461955.4   RACS J215935.9-461953            DES J215936.12-461953.7       329.9005  -46.3316  18.9(18.6)    10         5.5     55      
4FGL J2207.1+2222  XRT J220704.18+222231.9   VLASS1QLCIR J220704.09+222231.5  PAN J220704.10+222231.4       331.7671  22.3754   20.4(19.9)    2.5        6.5     258     
4FGL J2207.3+2746  XRT J220722.56+274617.9   VLASS1QLCIR J220722.39+274617.9  PAN J220722.41+274617.9       331.8434  27.7717   20.3(20.1)    2.8        3.4     124     
4FGL J2225.8-0804  XRT J222553.05-080410.8   VLASS1QLCIR J222553.12-080409.4  PAN J222553.15-080415.1       336.4715  -8.0709   20.9(19.9)    1.6        8.4     528     
4FGL J2237.2-6726  XRT J223709.85-672612.7   RACS J223709.6-672613            SSS J223709.73-672613.3       339.2905  -67.4370  19.9(18.4)    4          10.8    270     
4FGL J2240.3-5241  XRT J224017.55-524112.3   RACS J224017.8-524114            DES J224017.72-524113.8       340.0739  -52.6872  18.0(17.3)    22.9       31      135     
4FGL J2241.4-8327  XRT J224200.97-832746.0   ATCA J224201.46-832743.1         SSS J224201.62-832744.0       340.5062  -83.4622  19.6(17.6)    5.2        0.2     3       
4FGL J2247.7-5857  XRT J224745.19-585458.2   RACS J224745.2-585457            DES J224745.18-585457.6       341.9383  -58.9160  20.7(20.4)    1.9        5.2     271     
4FGL J2312.4+8253  XRT J231203.37+830108.0*  -                                PAN J231201.73+830111.3       348.0072  83.0198   15.0(13.4)    363.1      <0.3    <1      
4FGL J2317.7+2839  XRT J231740.15+283955.4   VLASS1QLCIR J231740.21+283955.8  PAN J231740.23+283955.8       349.4176  28.6655   19.6(19.1)    5.2        4.5     86      
4FGL J2320.2+0707  XRT J232007.88+071044.0*  -                                PAN J232007.94+071044.1       350.0331  7.1789    10.1(9.4)     33113.1    <0.3    <1      
4FGL J2323.1+2040  XRT J232320.30+203523.6   VLASS1QLCIR J232320.32+203522.2  PAN J232320.34+203523.5       350.8348  20.5899   14.4(13.4)    631        160.4   25      
4FGL J2323.9+2519  XRT J232341.56+251800.0*  -                                PAN J232341.34+251801.4       350.9222  25.3004   8.4(8.2)      158489.3   <0.3    <1      
4FGL J2326.9-4130  XRT J232653.20-412713.8   -                                DES J232653.06-412710.9       351.7211  -41.4530  17.8(17.6)    27.5       <0.6    <2      
4FGL J2331.6+4430  XRT J233129.51+443104.3   VLASS1QLCIR J233129.03+443102.3  PAN J233129.06+443102.4       352.8711  44.5173   21.0(20.2)    1.4        6.9     480     
4FGL J2336.9-8427  XRT J233625.43-842650.6   -                                SSS J233627.60-842651.55      354.1141  -84.4477  20.8(19.7)    1.7        0.2     12      
4FGL J2337.7-2903  XRT J233730.35-290237.9   VLASS1QLCIR J233730.46-290236.5  PAN J233730.46-290237.2       354.3769  -29.0437  20.0(18.9)    3.6        4.1     113     
4FGL J2347.9-5106  XRT J234804.68-510745.2   -                                DES J234804.68-510742.3       357.0195  -51.1284  19.8(19.8)    4.4        <0.6    <15     
4FGL J2353.2+3135  XRT J235319.54+313616.7   VLASS1QLCIR J235319.50+313616.8  PAN J235319.55+313616.8       358.3314  31.6047   20.5(20.5)    2.3        60.6    2646    


==> Tables/Table_6.txt <==
4FGL J0017.1-4605  XRT J001708.63-460607.7   ATCA J001708.65-460607.0         DES J001708.67-460606.9       4.2862    -46.1019  18.3(18.1)    17.4       0.1     1       
4FGL J0017.1-4605  XRT J001750.81-460437.5   ATCA J001750.67-460438.6         DES J001750.66-460438.5       4.4611    -46.0774  17.8(17.9)    27.5       0.5     3       
4FGL J0017.1-4605  XRT J001705.00-460109.2   -                                DES J001704.83-460110.1       4.2702    -46.0195  20.8(20.7)    1.7        <0.6    <37     
4FGL J0031.0-2327  XRT J003120.53-233400.7   VLASS1QLCIR J003120.56-233401.6  PAN J003120.55-233401.2       7.8356    -23.5670  20.1(19.0)    3.3        3.9     118     
4FGL J0031.0-2327  XRT J003039.79-232821.2   -                                PAN J003039.76-232822.3       7.6656    -23.4729  19.9(19.5)    4.0        <0.3    <9      
4FGL J0040.2-2725  XRT J004016.42-271912.3   VLASS1QLCIR J004016.40-271911.5  PAN J004016.41-271911.7       10.0684   -27.3199  18.8(18.6)    11.0       86.0    784     
4FGL J0040.2-2725  XRT J004023.77-272254.2   -                                PAN J004023.90-272255.4       10.0996   -27.3821  22.6(20.8)    -          <0.3    -       
4FGL J0040.2-2725  XRT J004026.07-272116.1*  -                                DES J004026.16-272117.6       10.1090   -27.3549  14.8(14.2)    436.5      <0.3    <1      
4FGL J0040.2-2725  XRT J004035.80-272240.7   -                                PAN J004035.87-272242.0       10.1494   -27.3783  21.9(21.6)    0.6        <0.3    <55     
4FGL J0040.2-2725  XRT J003954.35-272516.1   -                                PAN J003954.09-272513.5       9.9754    -27.4204  21.2(21.1)    1.2        <0.3    <29     
4FGL J0045.8-1324  XRT J004602.94-132422.2   VLASS1QLCIR J004602.82-132422.1  PAN J004602.82-132422.4       11.5118   -13.4062  18.7(18.7)    12.0       8.1     68      
4FGL J0045.8-1324  XRT J004608.32-132213.6   -                                PAN J004608.44-132215.2       11.5352   -13.3709  18.5(18.6)    14.5       <0.3    <2      
4FGL J0045.8-1324  XRT J004611.48-132519.3*  -                                PAN J004611.47-132522.6       11.5478   -13.4229  17.6(16.4)    33.1       <0.3    <1      
4FGL J0045.8-1324  XRT J004539.41-132507.7   VLASS1QLCIR J004539.47-132508.0  -                             -         -         -(-)          -          1.7     -       
4FGL J0045.8-1324  XRT J004602.97-131959.0   -                                PAN J004602.68-131958.9       11.5112   -13.3330  21.1(21.3)    1.3        <0.3    <26     
4FGL J0045.8-1324  XRT J004555.20-132312.5   -                                PAN J004555.27-132314.3       11.4803   -13.3873  --(21.2)      -          <0.3    -       
4FGL J0102.3+1000  XRT J010226.89+095939.9   VLASS1QLCIR J010226.69+095939.6  -                             -         -         -(-)          -          6.5     -       
4FGL J0102.3+1000  XRT J010235.93+095832.4   -                                -                             -         -         -(-)          -          <0.3    -       
4FGL J0102.3+1000  XRT J010220.73+095848.9   -                                PAN J010220.59+095847.5       15.5858   9.9799    20.1(20.0)    3.3        <0.3    <10     
4FGL J0102.3+1000  XRT J010214.03+100258.4   -                                -                             -         -         -(-)          -          <0.3    -       
4FGL J0118.3-6008  XRT J011823.22-600747.8   RACS J011823.5-600749            DES J011823.48-600751.3       19.5978   -60.1309  17.9(17.4)    25.1       96.8    385     
4FGL J0118.3-6008  XRT J011848.17-600256.2   -                                DES J011848.16-600256.3       19.7007   -60.0490  19.0(18.9)    9.1        <0.6    <7      
4FGL J0122.4+1034  XRT J012223.64+103212.6   VLASS1QLCIR J012223.63+103213.3  PAN J012223.62+103213.2       20.5984   10.5370   20.1(19.8)    3.3        8.5     257     
4FGL J0122.4+1034  XRT J012222.25+103116.2   -                                PAN J012222.18+103118.2       20.5924   10.5217   21.3(19.5)    1.1        <0.3    <31     
4FGL J0126.3-6746  XRT J012610.88-674744.5   RACS J012610.7-674743            SSS J012610.68-674742.6       21.5446   -67.7952  18.6(16.5)    13.2       8.4     64      
4FGL J0126.3-6746  XRT J012622.53-674626.7   RACS J012622.4-674610            SSS J012622.15-674623.0       21.5924   -67.7731  20.1(19.4)    3.3        53.0    1601    
4FGL J0132.9-4259  XRT J013346.96-430407.0   -                                DES J013346.86-430410.0       23.4453   -43.0695  20.8(19.7)    1.7        <0.6    <37     
4FGL J0132.9-4259  XRT J013401.65-425630.0   -                                DES J013401.71-425630.9       23.5072   -42.9419  19.5(19.2)    5.8        <0.6    <11     
4FGL J0132.9-4259  XRT J013339.96-425503.4   -                                DES J013339.96-425505.0       23.4165   -42.9181  19.6(19.1)    5.2        <0.6    <12     
4FGL J0132.9-4259  XRT J013347.80-430229.3   -                                DES J013347.77-430230.0       23.4490   -43.0417  21.7(21.1)    0.8        <0.6    <84     
4FGL J0132.9-4259  XRT J013316.63-425908.7   -                                DES J013316.78-425910.0       23.3199   -42.9861  19.8(19.5)    4.4        <0.6    <15     
4FGL J0132.9-4259  XRT J013308.39-425744.6   -                                DES J013308.45-425747.2       23.2852   -42.9631  20.7(20.2)    1.9        <0.6    <34     
4FGL J0132.9-4259  XRT J013359.11-430219.2   -                                DES J013359.30-430221.1       23.4971   -43.0392  21.2(23.0)    -          <0.6    -       
4FGL J0132.9-4259  XRT J013347.00-430610.6   -                                DES J013347.16-430611.0       23.4465   -43.1031  20.7(20.7)    1.9        <0.6    <34     
4FGL J0132.9-4259  XRT J013339.30-425824.0   -                                DES J013339.31-425825.8       23.4138   -42.9738  23.9(23.9)    0.1        <0.6    <639    
4FGL J0140.4+5114  XRT J014107.78+510659.4   -                                PAN J014107.96+510658.8       25.2832   51.1163   19.3(18.7)    6.9        <0.3    <5      
4FGL J0140.4+5114  XRT J014022.50+511313.3   -                                PAN J014022.76+511311.6       25.0948   51.2199   21.1(19.4)    1.3        <0.3    <26     
4FGL J0159.0+3313  XRT J015906.95+331227.3*  -                                PAN J015907.09+331226.8       29.7795   33.2075   10.9(6.5)     15848.9    <0.3    <1      
4FGL J0159.0+3313  XRT J015905.35+331257.8   VLASS1QLCIR J015905.17+331257.7  PAN J015905.20+331257.6       29.7717   33.2160   16.1(17.2)    131.8      4.8     4       
4FGL J0159.0+3313  XRT J015927.92+331107.7   -                                PAN J015928.11+331107.4       29.8671   33.1854   20.4(20.2)    2.5        <0.3    <14     
4FGL J0159.8-2234  XRT J015947.54-223254.4   RACS J015946.9-223251            PAN J015947.53-223300.8       29.9481   -22.5502  22.0(21.4)    0.6        4.7     814     
4FGL J0159.8-2234  XRT J020016.59-222940.5   -                                PAN J020016.76-222940.8       30.0698   -22.4947  18.4(18.4)    15.8       <0.3    <2      
4FGL J0159.8-2234  XRT J015957.01-223136.3*  -                                PAN J015957.00-223138.7       29.9875   -22.5274  12.3(12.0)    4365.2     <0.3    <1      
4FGL J0209.8+2626  XRT J020946.75+262530.4   VLASS1QLCIR J020946.71+262530.9  PAN J020946.73+262531.0       32.4447   26.4253   21.0(20.6)    1.4        3.9     268     
4FGL J0209.8+2626  XRT J020950.60+263253.3   -                                PAN J020950.74+263255.9       32.4614   26.5489   18.5(17.5)    14.5       <0.3    <2      
4FGL J0240.2-0248  XRT J024002.02-024321.6   -                                PAN J024001.91-024322.0       40.0079   -2.7228   18.2(18.3)    19.1       <0.3    <2      
4FGL J0240.2-0248  XRT J024004.57-024504.3   -                                PAN J024004.51-024502.6       40.0188   -2.7507   18.4(17.9)    15.8       <0.3    <2      
4FGL J0240.2-0248  XRT J024024.23-025336.4   VLASS1QLCIR J024024.38-025334.0  PAN J024024.37-025334.3       40.1015   -2.8929   19.3(18.9)    6.9        5.5     79      
4FGL J0251.4+4646  XRT J025027.22+464729.1   VLASS1QLCIR J025027.17+464729.3  PAN J025027.19+464729.3       42.6133   46.7915   17.7(17.0)    30.2       4.5     15      
4FGL J0251.4+4646  XRT J025117.49+464501.7   VLASS1QLCIR J025117.66+464504.3  PAN J025117.68+464504.4       42.8237   46.7512   20.4(20.1)    2.5        38.1    1517    
4FGL J0252.0-3657  XRT J025139.26-365715.2   -                                DES J025139.16-365714.3       42.9132   -36.9540  21.7(20.6)    0.8        <0.3    <45     
4FGL J0252.0-3657  XRT J025149.15-370144.5   -                                DES J025149.10-370146.7       42.9546   -37.0296  20.1(20.0)    3.3        <0.3    <10     
4FGL J0252.0-3657  XRT J025145.81-365713.8   -                                DES J025145.76-365713.4       42.9407   -36.9537  23.2(21.8)    0.2        <0.3    <181    
4FGL J0252.0-3657  XRT J025207.48-365438.4   -                                DES J025207.53-365437.3       43.0314   -36.9104  21.7(21.5)    0.8        <0.3    <45     
4FGL J0447.2+2446  XRT J044739.31+244227.7   VLASS1QLCIR J044739.26+244225.6  -                             -         -         -(-)          -          1.6     -       
4FGL J0447.2+2446  XRT J044709.75+243701.5   -                                PAN J044709.74+243658.3       71.7906   24.6162   21.0(19.4)    1.4        <0.3    <24     
4FGL J0535.3+0934  XRT J053512.72+093645.2*  -                                PAN J053512.69+093645.1       83.8029   9.6125    11.3(13.0)    10964.8    <0.3    <1      
4FGL J0535.3+0934  XRT J053447.47+094026.3*  -                                PAN J053447.50+094029.0       83.6979   9.6747    19.0(17.7)    9.1        <0.3    <4      
4FGL J0535.3+0934  XRT J053508.19+094254.2*  -                                PAN J053508.34+094253.7       83.7847   9.7149    13.2(12.5)    1905.5     <0.3    <1      
4FGL J0539.2-6333  XRT J053842.39-632820.0   RACS J053842.1-632819            -                             -         -         -(-)          -          4.5     -       
4FGL J0539.2-6333  XRT J054002.73-633214.6*  -                                SSS J054002.82-633216.0       85.0119   -63.5378  18.7(17.0)    12.0       <0.6    <5      
4FGL J0544.8+5209  XRT J054424.68+521515.7   -                                PAN J054424.73+521516.2       86.1031   52.2545   20.9(20.5)    1.6        <0.3    <22     
4FGL J0544.8+5209  XRT J054457.19+520852.8   VLASS1QLCIR J054457.11+520851.1  PAN J054457.11+520851.2       86.2379   52.1476   21.0(19.7)    1.4        4.4     306     
4FGL J0546.5-1100  XRT J054730.24-112151.5*  -                                PAN J054730.28-112151.9       86.8761   -11.3644  14.8(13.8)    436.5      <0.3    <1      
4FGL J0546.5-1100  XRT J054631.01-112023.3   -                                PAN J054631.13-112026.6       86.6297   -11.3407  20.5(21.4)    2.3        <0.3    <15     
4FGL J0546.5-1100  XRT J054719.62-110938.9   -                                PAN J054719.59-110940.1       86.8316   -11.1611  21.2(20.7)    1.2        <0.3    <29     
4FGL J0546.5-1100  XRT J054706.34-112139.1   -                                -                             -         -         -(-)          -          <0.3    -       
4FGL J0546.5-1100  XRT J054649.72-111754.3   -                                PAN J054649.71-111755.9       86.7071   -11.2989  21.7(20.6)    0.8        <0.3    <45     
4FGL J0546.5-1100  XRT J054628.95-112059.0*  -                                PAN J054628.72-112100.5       86.6197   -11.3501  15.0(13.9)    363.1      <0.3    <1      
4FGL J0546.5-1100  XRT J054632.75-110505.3   -                                PAN J054632.64-110510.5       86.6360   -11.0862  20.6(20.1)    2.1        <0.3    <17     
4FGL J0546.5-1100  XRT J054736.04-111141.3*  -                                PAN J054736.01-111143.4       86.9000   -11.1954  11.4(10.5)    10000.0    <0.3    <1      
4FGL J0610.8-4911  XRT J061100.18-491036.2   -                                DES J061100.16-491035.0       92.7507   -49.1764  20.8(20.5)    1.7        <0.6    <37     
4FGL J0610.8-4911  XRT J061031.81-491222.5*  -                                DES J061031.94-491221.8       92.6331   -49.2061  15.3(15.4)    275.4      <0.6    <1      
4FGL J0611.5-2918  XRT J061141.70-291618.0   VLASS1QLCIR J061141.65-291618.5  PAN J061141.66-291618.8       92.9236   -29.2719  20.6(20.2)    2.1        1.9     90      
4FGL J0611.5-2918  XRT J061216.02-291702.3   -                                PAN J061215.95-291659.6       93.0665   -29.2832  18.3(18.2)    17.4       <0.3    <2      
4FGL J0617.6-4028  XRT J061646.98-402143.4   RACS J061646.7-402144            DES J061647.02-402142.8       94.1959   -40.3619  18.5(18.1)    14.5       8.7     60      
4FGL J0617.6-4028  XRT J061724.11-402212.8*  -                                DES J061724.12-402213.5       94.3505   -40.3704  14.3(14.1)    691.8      <0.6    <1      
4FGL J0617.6-4028  XRT J061818.54-403400.9   -                                DES J061818.37-403400.8       94.5766   -40.5669  19.7(18.5)    4.8        <0.6    <13     
4FGL J0633.9+5840  XRT J063359.74+584034.2   VLASS1QLCIR J063359.69+584035.8  PAN J063359.72+584035.8       98.4988   58.6766   20.1(19.2)    3.3        1.9     57      
4FGL J0633.9+5840  XRT J063342.26+584642.7   -                                PAN J063342.58+584643.6       98.4274   58.7788   20.6(20.2)    2.1        <0.3    <17     
4FGL J0639.1-8009  XRT J064059.59-801126.2*  -                                SSS J064059.67-801125.8       100.2484  -80.1904  20.9(20.3)    1.6        <0.6    <40     
4FGL J0639.1-8009  XRT J063617.46-801350.5   -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J0639.1-8009  XRT J064125.96-801048.5   -                                SSS J064126.18-801047.1       100.3589  -80.1800  21.1(20.2)    1.3        <0.6    <49     
4FGL J0639.1-8009  XRT J063719.22-801230.2   -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J0639.1-8009  XRT J064012.99-801725.0   -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J0639.1-8009  XRT J063555.23-800813.0   -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J0639.1-8009  XRT J064047.38-802414.7   -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J0639.1-8009  XRT J063641.31-801124.9   -                                SSS J063640.72-801126.5       99.1700   -80.1907  21.4(19.8)    1.0        <0.6    <64     
4FGL J0639.1-8009  XRT J064049.32-801255.8   -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J0723.9+5702  XRT J072351.47+565734.6*  -                                PAN J072351.61+565735.0       110.9650  56.9597   18.7(19.2)    12.0       <0.3    <3      
4FGL J0723.9+5702  XRT J072328.63+565908.8*  -                                PAN J072328.93+565908.9       110.8705  56.9858   9.6(12.5)     -          <0.3    -       
4FGL J0737.4+6535  XRT J073655.73+653540.7   -                                PAN J073655.87+653541.7       114.2328  65.5949   13.7(10.6)    1202.3     <0.3    <1      
4FGL J0737.4+6535  XRT J073711.73+653344.9*  -                                PAN J073711.66+653347.6       114.2986  65.5632   18.8(18.5)    11.0       <0.3    <3      
4FGL J0738.6+1311  XRT J073843.59+131328.3*  -                                PAN J073843.67+131327.4       114.6819  13.2243   16.8(14.6)    69.2       <0.3    <1      
4FGL J0738.6+1311  XRT J073848.93+130755.1   VLASS1QLCIR J073848.96+130758.3  PAN J073848.98+130758.2       114.7041  13.1328   20.1(19.1)    3.3        15.6    470     
4FGL J0751.2-0029  XRT J075104.16-003305.6   -                                PAN J075104.20-003305.9       117.7675  -0.5516   21.4(-)       1          <0.3    <35     
4FGL J0751.2-0029  XRT J075119.14-002748.8   VLASS1QLCIR J075119.20-002748.9  PAN J075119.20-002749.1       117.8300  -0.4636   18.6(17.8)    13.2       17.0    129     
4FGL J0800.1-5531  XRT J075949.42-553253.8   -                                SSS J075949.46-553254.7       119.9565  -55.5485  19.0(18.3)    9.1        <0.6    <7      
4FGL J0800.1-5531  XRT J080013.52-553407.9   -                                SSS J080013.53-553408.9       120.0561  -55.5692  19.2(17.4)    7.6        <0.6    <8      
4FGL J0849.5+2710  XRT J084957.80+271614.1   -                                PAN J084957.80+271616.0       132.4908  27.2711   21.9(20.7)    0.6        <0.3    <55     
4FGL J0849.5+2710  XRT J084936.07+270127.6   -                                PAN J084936.00+270125.8       132.4000  27.0238   19.7(19.7)    4.8        <0.3    <7      
4FGL J0903.5+4057  XRT J090314.64+405600.2   VLASS1QLCIR J090314.69+405559.7  PAN J090314.71+405559.9       135.8113  40.9333   18.2(17.3)    19.1       19.6    103     
4FGL J0903.5+4057  XRT J090342.94+405501.1   VLASS1QLCIR J090343.18+405503.1  PAN J090343.20+405503.1       135.9300  40.9175   20.4(20.1)    2.5        2.9     114     
4FGL J0949.8+7551  XRT J095017.79+754457.7*  -                                PAN J095017.78+754503.1       147.5741  75.7509   17.1(19.0)    52.5       <0.3    <1      
4FGL J0949.8+7551  XRT J095133.13+754839.3*  -                                PAN J095134.82+754840.5       147.8951  75.8113   13.5(12.9)    1445.4     <0.3    <1      
4FGL J0952.9+1351  XRT J095250.40+135218.5   VLASS1QLCIR J095250.47+135216.7  PAN J095250.48+135216.4       148.2104  13.8712   20.5(19.7)    2.3        34.2    1491    
4FGL J0952.9+1351  XRT J095245.54+134723.5*  -                                PAN J095245.55+134721.1       148.1897  13.7892   11.9(11.4)    6310.0     <0.3    <1      
4FGL J0958.6-0522  XRT J095833.81-052139.9   VLASS1QLCIR J095833.75-052140.2  PAN J095833.74-052140.5       149.6406  -5.3613   18.7(18.3)    12.0       22.5    187     
4FGL J0958.6-0522  XRT J095813.64-052441.3   -                                PAN J095813.66-052439.0       149.5569  -5.4108   18.4(17.7)    15.8       <0.3    <2      
4FGL J1008.2-1000  XRT J100848.62-095450.2   VLASS1QLCIR J100848.60-095450.9  PAN J100848.59-095450.9       152.2025  -9.9141   15.3(14.9)    275.4      1.9     1       
4FGL J1008.2-1000  XRT J100802.55-095919.3*  VLASS1QLCIR J100802.80-095918.3  PAN J100802.34-095919.7       152.0098  -9.9888   19.4(19.3)    6.3        83.9    1330    
4FGL J1008.2-1000  XRT J100749.49-094911.9   -                                PAN J100749.35-094912.1       151.9556  -9.8200   19.9(19.5)    4.0        <0.3    <9      
4FGL J1018.1-2705  XRT J101750.36-270552.8   VLASS1QLCIR J101750.30-270550.3  PAN J101750.36-270552.2       154.4598  -27.0978  20.5(18.8)    2.3        13.1    571     
4FGL J1018.1-2705  XRT J101801.35-271234.0   -                                -                             -         -         -(-)          -          <0.3    -       
4FGL J1018.1-4051  XRT J101807.55-404407.6*  -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J1018.1-4051  XRT J101801.63-405519.5   RACS J101801.2-405519            SSS J101801.34-405518.2       154.5057  -40.9217  20.0(19.7)    3.6        74.5    2051    
4FGL J1018.1-4051  XRT J101725.04-404436.3   -                                SSS J101725.01-404434.3       154.3543  -40.7429  20.1(20.2)    3.3        <0.6    <19     
4FGL J1018.1-4051  XRT J101717.29-404759.7*  RACS J101717.0-404755            SSS J101717.07-404757.0       154.3212  -40.7992  19.0(18.1)    9.1        366.6   4020    
4FGL J1018.1-4051  XRT J101820.43-404813.8*  -                                SSS J101820.59-404814.6       154.5857  -40.8043  18.8(18.4)    11.0       <0.6    <6      
4FGL J1036.5-1809  XRT J103610.62-181315.4*  -                                PAN J103610.60-181315.7       159.0441  -18.2210  13.7(13.4)    1202.3     <0.3    <1      
4FGL J1036.5-1809  XRT J103625.96-180011.3   -                                PAN J103625.85-180010.8       159.1077  -18.0030  19.9(19.7)    4.0        <0.3    <9      
4FGL J1106.7+3623  XRT J110622.38+363319.7   -                                PAN J110622.46+363321.2       166.5936  36.5559   17.5(17.4)    36.3       <0.3    <1      
4FGL J1106.7+3623  XRT J110710.07+361655.1   -                                PAN J110710.14+361652.6       166.7922  36.2813   18.8(18.4)    11.0       <0.3    <3      
4FGL J1106.7+3623  XRT J110635.95+362648.9   -                                PAN J110636.53+362649.9       166.6522  36.4472   20.3(20.4)    2.8        <0.3    <13     
4FGL J1106.7+3623  XRT J110612.40+363126.6   -                                PAN J110612.38+363128.1       166.5516  36.5245   20.7(21.2)    1.9        <0.3    <18     
4FGL J1111.4+0137  XRT J111114.26+013427.6   VLASS1QLCIR J111114.27+013428.4  PAN J111114.29+013428.3       167.8095  1.5745    19.4(18.4)    6.3        5.2     82      
4FGL J1111.4+0137  XRT J111206.06+013526.7   VLASS1QLCIR J111206.04+013524.5  PAN J111206.05+013524.4       168.0252  1.5901    18.9(17.7)    10.0       1.1     11      
4FGL J1111.4+0137  XRT J111159.79+013642.6*  -                                PAN J111159.80+013646.9       167.9992  1.6130    20.3(19.0)    2.8        <0.3    <13     
4FGL J1111.4+0137  XRT J111106.07+014559.8   -                                PAN J111105.95+014558.6       167.7748  1.7663    18.9(18.4)    10.0       <0.3    <3      
4FGL J1126.0-5007  XRT J112624.22-500806.5   -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J1126.0-5007  XRT J112628.32-500842.8*  -                                SSS J112628.29-500843.2       171.6178  -50.1453  19.5(18.1)    5.8        <0.6    <11     
4FGL J1126.0-5007  XRT J112533.68-500549.2*  -                                SSS J112533.70-500549.1       171.3906  -50.0970  17.4(16.3)    39.8       <0.6    <2      
4FGL J1126.0-5007  XRT J112605.11-501020.5   -                                -                             -         -         -(-)          -          <0.6    -       
4FGL J1151.2-2929  XRT J115118.17-292744.4   RACS J115118.2-292740            PAN J115118.12-292744.9       177.8255  -29.4625  19.9(19.5)    4.0        3.0     74      
4FGL J1151.2-2929  XRT J115110.12-292917.2*  -                                PAN J115110.30-292920.4       177.7929  -29.4890  9.7(9.3)      47863.0    <0.3    <1      
4FGL J1224.6+7011  XRT J122502.59+702038.4   -                                PAN J122502.68+702040.0       186.2611  70.3444   19.1(19.2)    8.3        <0.3    <4      
4FGL J1224.6+7011  XRT J122457.12+700723.3*  -                                PAN J122456.98+700723.6       186.2374  70.1232   13.8(13.3)    -          <0.3    -       
4FGL J1224.6+7011  XRT J122531.06+701250.5   -                                PAN J122531.52+701249.5       186.3813  70.2138   20.9(20.7)    1.6        <0.3    <22     
4FGL J1243.7+1727  XRT J124326.39+172935.9   -                                PAN J124326.49+172937.4       190.8604  17.4937   17.8(17.8)    27.5       <0.3    <1      
4FGL J1243.7+1727  XRT J124351.64+172643.2   VLASS1QLCIR J124351.77+172644.3  PAN J124351.76+172644.4       190.9657  17.4457   19.7(19.4)    4.8        8.7     183     
4FGL J1326.0+3507  XRT J132544.62+350442.7   -                                PAN J132544.50+350446.1       201.4354  35.0795   20.6(20.1)    2.1        <0.3    <17     
4FGL J1326.0+3507  XRT J132608.87+350836.9*  -                                PAN J132608.81+350837.8       201.5367  35.1438   9.2(13.1)     -          <0.3    -       
4FGL J1326.0+3507  XRT J132622.45+350622.4   -                                PAN J132622.19+350624.5       201.5925  35.1068   20.1(19.7)    3.3        <0.3    <10     
4FGL J1336.5-4655  XRT J133618.81-465738.9*  -                                SSS J133618.76-465737.2       204.0781  -46.9604  14.5(12.6)    575.4      <0.6    <1      
4FGL J1336.5-4655  XRT J133548.08-465905.6   -                                SSS J133547.96-465902.3       203.9500  -46.9840  20.5(19.5)    2.3        <0.6    <28     
4FGL J1407.7-3017  XRT J140806.82-302353.7   RACS J140806.7-302352            SSS J140806.77-302353.9       212.0283  -30.3982  14.0(15.4)    912.0      2.4     <1      
4FGL J1407.7-3017  XRT J140759.93-303047.2*  -                                PAN J140759.99-303048.9       212.0000  -30.5136  12.7(12.2)    3020.0     <0.3    <1      
4FGL J1408.6-2917  XRT J140809.87-292241.0   -                                PAN J140809.98-292238.1       212.0416  -29.3773  19.8(18.8)    4.4        <0.3    <8      
4FGL J1408.6-2917  XRT J140807.26-291615.1   -                                PAN J140807.12-291613.8       212.0297  -29.2705  21.4(20.8)    1.0        <0.3    <35     
4FGL J1408.6-2917  XRT J140826.77-292222.7*  -                                PAN J140826.79-292221.2       212.1116  -29.3725  21.4(21.2)    1.0        <0.3    <35     
4FGL J1438.0+0219  XRT J143809.82+021804.1   -                                PAN J143809.84+021805.5       219.5410  2.3015    21.0(20.9)    1.4        <0.3    <24     
4FGL J1438.0+0219  XRT J143743.99+021934.5   -                                PAN J143744.13+021935.0       219.4339  2.3264    20.5(20.2)    2.3        <0.3    <15     
4FGL J1444.8+3645  XRT J144529.77+364615.6   -                                PAN J144529.62+364614.8       221.3734  36.7708   18.6(18.2)    13.2       <0.3    <3      
4FGL J1444.8+3645  XRT J144401.00+364415.3   -                                PAN J144400.94+364416.5       221.0039  36.7379   21.0(20.5)    1.4        <0.3    <24     
4FGL J1452.0-4148  XRT J145149.46-414503.3   RACS J145149.3-414503            SSS J145149.30-414504.1       222.9558  -41.7509  20.2(18.7)    3.0        4.1     134     
4FGL J1452.0-4148  XRT J145224.64-414953.4*  RACS J145224.4-414953            SSS J145224.54-414954.2       223.1025  -41.8315  20.1(19.5)    3.3        19.8    599     
4FGL J1454.3-3946  XRT J145411.28-395523.4*  -                                SSS J145411.24-395523.0       223.5467  -39.9232  12.6(11.1)    3311.3     <0.3    <1      
4FGL J1454.3-3946  XRT J145347.13-394451.0*  -                                SSS J145346.76-394450.5       223.4455  -39.7474  7.5(6.6)      363078.1   <0.3    <1      
4FGL J1504.6+4343  XRT J150425.17+434105.0   VLASS1QLCIR J150425.13+434106.7  PAN J150425.11+434106.6       226.1046  43.6852   17.9(17.4)    25.1       2.7     11      
4FGL J1504.6+4343  XRT J150507.23+435002.6   -                                PAN J150507.31+435004.8       226.2804  43.8347   17.4(16.6)    39.8       <0.3    <1      
4FGL J1513.0-3118  XRT J151244.55-311650.1*  -                                PAN J151244.45-311648.6       228.1852  -31.2802  12.1(11.3)    5248.1     <0.3    <1      
4FGL J1513.0-3118  XRT J151258.83-311746.4*  -                                SSS J151258.65-311746.0       228.2446  -31.2960  14.3(11.6)    691.8      <0.3    <1      
4FGL J1514.8+4448  XRT J151436.48+445002.0   VLASS1QLCIR J151436.64+445003.9  PAN J151436.63+445004.1       228.6526  44.8345   20.1(19.2)    3.3        36.0    1087    
4FGL J1514.8+4448  XRT J151451.10+444953.1   -                                PAN J151451.16+444955.0       228.7132  44.8319   20.3(19.8)    2.8        <0.3    <13     
4FGL J1517.7-4446  XRT J151727.58-444254.5*  ATCA J151727.61-444250.4         SSS J151727.59-444254.9       229.3650  -44.7152  17.9(17.8)    25.1       0.1     1       
4FGL J1517.7-4446  XRT J151810.81-444734.7*  -                                SSS J151810.86-444736.3       229.5452  -44.7935  8.2(5.8)      190546.1   <0.6    <1      
4FGL J1557.2+3822  XRT J155712.37+382030.2   VLASS1QLCIR J155712.27+382033.1  PAN J155712.27+382032.9       239.3011  38.3425   20.4(19.3)    2.5        2.2     89      
4FGL J1557.2+3822  XRT J155656.77+382825.8*  -                                PAN J155657.00+382827.5       239.2375  38.4743   22.0(21.3)    0.6        <0.3    <60     
4FGL J1637.5+3005  XRT J163739.22+301009.3   -                                PAN J163739.21+301012.8       249.4134  30.1702   19.6(18.7)    5.2        <0.3    <7      
4FGL J1637.5+3005  XRT J163738.33+300503.1   -                                PAN J163738.15+300503.7       249.4090  30.0844   18.9(18.2)    10.0       <0.3    <3      
4FGL J1637.5+3005  XRT J163727.99+300954.6   -                                PAN J163728.13+300953.0       249.3672  30.1647   20.3(19.9)    2.8        <0.3    <13     
4FGL J1637.5+3005  XRT J163647.31+300555.1   -                                -                             -         -         -(-)          -          <0.3    -       
4FGL J1637.5+3005  XRT J163735.81+301310.8*  -                                PAN J163735.95+301310.9       249.3998  30.2197   16.6(15.4)    83.2       <0.3    <1      
4FGL J1651.7-7241  XRT J165151.61-724308.5*  RACS J165151.8-724307            SSS J165151.99-724307.3       252.9667  -72.7186  19.1(17.0)    8.3        11.7    141     
4FGL J1651.7-7241  XRT J165139.31-724639.6*  RACS J165139.1-724643            SSS J165139.39-724639.4       252.9147  -72.7776  20.1(19.2)    3.3        82.9    2505    
4FGL J1821.6+6636  XRT J182108.75+663542.0   -                                PAN J182109.26+663543.2       275.2886  66.5953   21.5(20.8)    0.9        <0.3    <38     
4FGL J1821.6+6636  XRT J182204.70+663715.0*  -                                PAN J182205.43+663716.4       275.5226  66.6212   20.3(19.7)    2.8        <0.3    <13     
4FGL J1845.3+5605  XRT J184556.92+561002.4   -                                PAN J184556.89+561002.1       281.4870  56.1673   17.4(16.7)    39.8       <0.3    <1      
4FGL J1845.3+5605  XRT J184641.97+561617.3   -                                PAN J184642.21+561614.2       281.6759  56.2706   20.9(19.7)    1.6        <0.3    <22     
4FGL J2012.1-5234  XRT J201213.56-523248.9   RACS J201213.7-523251            DES J201213.72-523251.1       303.0572  -52.5475  19.3(18.8)    6.9        14.5    209     
4FGL J2012.1-5234  XRT J201144.43-523444.5*  -                                DES J201144.51-523443.5       302.9355  -52.5788  20.2(18.8)    3.0        <0.6    <21     
4FGL J2046.9-5409  XRT J204700.86-541245.8   RACS J204700.9-541246            DES J204700.73-541245.5       311.7531  -54.2126  20.3(19.4)    2.8        94.6    3436    
4FGL J2046.9-5409  XRT J204722.68-540906.1*  -                                DES J204722.64-540904.1       311.8444  -54.1512  16.0(15.9)    144.5      <0.6    <1      
4FGL J2046.9-5409  XRT J204643.60-540604.1   -                                DES J204643.51-540605.6       311.6813  -54.1016  20.4(20.3)    2.5        <0.6    <25     
4FGL J2054.2+6904  XRT J205359.10+690518.6*  -                                PAN J205359.00+690519.7       313.4958  69.0888   20.9(20.2)    1.6        <0.3    <22     
4FGL J2054.2+6904  XRT J205353.18+690141.5   -                                -                             -         -         -(-)          -          <0.3    -       
4FGL J2122.5+0345  XRT J212228.37+034511.1*  -                                PAN J212228.31+034510.5       320.6180  3.7529    12.2(11.1)    4786.3     <0.3    <1      
4FGL J2122.5+0345  XRT J212212.36+035254.2   -                                PAN J212212.42+035254.6       320.5518  3.8819    20.1(20.0)    3.3        37.8    1141    
4FGL J2122.3+7653  XRT J212204.08+765830.1   -                                -                             -         -         -(-)          -          <0.3    -       
4FGL J2122.3+7653  XRT J212156.89+765308.0   VLASS1QLCIR J212156.35+765308.2  PAN J212156.28+765308.5       320.4845  76.8857   21.5(21.0)    0.9        <0.3    <38     
4FGL J2134.3-0319  XRT J213415.13-032439.2*  -                                PAN J213415.07-032438.5       323.5628  -3.4107   7.3(6.6)      436515.8   <0.3    <1      
4FGL J2134.3-0319  XRT J213418.47-032327.5   -                                PAN J213418.68-032328.4       323.5778  -3.3912   19.1(18.4)    8.3        <0.3    <4      
4FGL J2141.4+0733  XRT J214147.51+074216.2   -                                PAN J214147.63+074216.1       325.4485  7.7045    20.2(19.3)    3.0        <0.3    <11     
4FGL J2141.4+0733  XRT J214125.72+073257.3   -                                PAN J214125.73+073257.3       325.3572  7.5493    21.1(20.8)    1.3        <0.3    <26     
4FGL J2144.7-5640  XRT J214429.66-563848.6*  RACS J214429.5-563849            DES J214429.56-563849.0       326.1232  -56.6470  20.7(20.4)    1.9        11.1    585     
4FGL J2144.7-5640  XRT J214503.13-564500.8   -                                DES J214502.80-564502.4       326.2617  -56.7507  19.6(19.3)    5.2        <0.6    <12     
4FGL J2153.0-6442  XRT J215306.90-644444.4*  RACS J215307.1-644444            DES J215306.98-644444.4       328.2791  -64.7457  19.6(19.4)    5.2        3.0     58      
4FGL J2153.0-6442  XRT J215326.50-644310.5*  -                                DES J215326.61-644310.2       328.3609  -64.7195  12.8(12.6)    2754.2     <0.6    <1      
4FGL J2212.9+7921  XRT J221111.14+791758.1*  -                                PAN J221111.34+791800.2       332.7973  79.3001   13.3(12.7)    1737.8     <0.3    <1      
4FGL J2212.9+7921  XRT J221414.52+792040.2   VLASS1QLCIR J221416.21+792043.3  PAN J221415.84+792041.8       333.5660  79.3449   19.9(19.4)    4.0        9.3     233     
4FGL J2222.9+1507  XRT J222253.97+151053.6   -                                PAN J222253.85+151054.7       335.7244  15.1819   19.0(18.5)    9.1        <0.3    <4      
4FGL J2222.9+1507  XRT J222239.38+151053.7   -                                PAN J222239.13+151056.2       335.6630  15.1823   20.8(20.1)    1.7        <0.3    <20     
4FGL J2223.0+2704  XRT J222217.67+270747.9   RACS J222217.6+270755            PAN J222217.63+270753.1       335.5735  27.1314   19.3(17.4)    6.9        10.1    146     
4FGL J2223.0+2704  XRT J222305.55+265733.0   -                                PAN J222305.56+265733.3       335.7732  26.9592   20.6(20.5)    2.1        <0.3    <17     
4FGL J2223.0+2704  XRT J222334.34+270113.8   -                                PAN J222334.45+270112.3       335.8936  27.0201   20.3(19.7)    2.8        <0.3    <13     
4FGL J2223.0+2704  XRT J222244.77+270423.6   -                                PAN J222244.80+270422.8       335.6867  27.0730   20.5(20.0)    2.3        <0.3    <15     
4FGL J2223.0+2704  XRT J222247.02+270103.3*  -                                PAN J222247.02+270102.6       335.6959  27.0174   21.4(20.9)    1.0        <0.3    <35     
4FGL J2223.0+2704  XRT J222228.30+265743.6   -                                PAN J222228.38+265742.9       335.6183  26.9619   19.6(19.3)    5.2        <0.3    <7      
4FGL J2223.0+2704  XRT J222301.89+265603.4   -                                PAN J222301.75+265606.5       335.7573  26.9351   20.8(21.4)    1.7        <0.3    <20     
4FGL J2223.0+2704  XRT J222314.49+271025.5*  -                                PAN J222314.46+271024.8       335.8103  27.1736   19.8(19.7)    4.4        <0.3    <8      
4FGL J2223.0+2704  XRT J222310.54+271308.1   -                                PAN J222310.51+271309.2       335.7938  27.2192   21.0(20.6)    1.4        <0.3    <24     
4FGL J2223.0+2704  XRT J222239.51+270453.8   -                                PAN J222239.39+270453.3       335.6641  27.0815   21.7(21.4)    0.8        <0.3    <45     
4FGL J2223.0+2704  XRT J222250.46+270432.3*  -                                PAN J222250.60+270434.8       335.7108  27.0763   14.2(14.0)    758.6      <0.3    <1      
4FGL J2223.0+2704  XRT J222313.70+270849.2   -                                PAN J222313.68+270849.3       335.8070  27.1470   20.1(20.0)    3.3        <0.3    <10     
4FGL J2311.6-4427  XRT J231145.87-443221.0   RACS J231145.7-443219            DES J231146.02-443220.5       347.9418  -44.5390  20.1(19.5)    3.3        8.4     252     
4FGL J2311.6-4427  XRT J231134.44-443617.8   -                                DES J231134.66-443620.0       347.8944  -44.6056  19.6(18.6)    5.2        <0.6    <12     
4FGL J2324.6+3115  XRT J232458.69+312709.9   VLASS1QLCIR J232458.70+312709.7  PAN J232458.72+312709.7       351.2447  31.4527   20.4(20.1)    2.5        215.1   8562    
4FGL J2324.6+3115  XRT J232402.93+312019.8   -                                PAN J232402.65+312021.2       351.0110  31.3392   19.7(19.6)    4.8        <0.3    <7      
4FGL J2324.6+3115  XRT J232457.35+311340.3   -                                PAN J232457.59+311334.7       351.2400  31.2263   20.4(19.9)    2.5        <0.3    <14     
4FGL J2324.6+3115  XRT J232441.72+311002.0   -                                PAN J232441.58+311002.3       351.1733  31.1673   21.4(21.3)    1.0        <0.3    <35     
4FGL J2338.1+0411  XRT J233830.54+041900.0*  -                                PAN J233830.52+041859.7       354.6272  4.3166    10.9(10.4)    15848.9    <0.3    <1      
4FGL J2338.1+0411  XRT J233742.04+041003.2   VLASS1QLCIR J233742.01+041003.3  PAN J233741.99+041003.0       354.4250  4.1675    19.5(18.8)    5.8        23.7    412     
4FGL J2338.1+0411  XRT J233833.66+041321.8   -                                PAN J233833.51+041320.6       354.6396  4.2224    21.0(20.3)    1.4        <0.3    <24     
4FGL J2338.1+0411  XRT J233731.09+040634.4   -                                PAN J233731.08+040633.9       354.3795  4.1094    19.8(19.6)    4.4        <0.3    <8      
4FGL J2338.1+0411  XRT J233737.43+040814.6   -                                -                             -         -         -(-)          -          <0.3    -       
4FGL J2338.1+0411  XRT J233735.13+041029.1   -                                PAN J233735.06+041028.6       354.3961  4.1746    19.1(18.7)    8.3        <0.3    <4      
4FGL J2338.1+0411  XRT J233741.42+040736.8*  -                                PAN J233741.39+040738.5       354.4224  4.1274    21.9(20.6)    0.6        <0.3    <55     
4FGL J2338.1+0411  XRT J233824.88+040520.3   VLASS1QLCIR J233824.90+040517.7  PAN J233824.77+040518.7       354.6032  4.0885    20.5(20.1)    2.3        18.0    788     
4FGL J2344.7-4234  XRT J234413.10-423935.9   -                                GAIA J234413.01-423944.2      356.0542  -42.6623  19.7(-)       4.8        <0.6    <13     
4FGL J2344.7-4234  XRT J234431.22-423308.8   RACS J234430.9-423314            SSS J234431.21-423314.4       356.1300  -42.5540  18.7(18.6)    12         12.9    108     
4FGL J2351.4-2818  XRT J235137.78-281824.6   -                                PAN J235137.66-281827.7       357.9069  -28.3077  18.0(21.7)    22.9       <0.3    <2      
4FGL J2351.4-2818  XRT J235136.96-282157.3   VLASS1QLCIR J235136.72-282152.9  PAN J235136.74-282154.0       357.9031  -28.3650  13.8(13.2)    1096.5     49.6    5       
4FGL J2359.3+1444  XRT J235937.37+144848.9   RACS J235937.2+144834            -                             -         -         -(-)          -          8.6     -       
4FGL J2359.3+1444  XRT J235919.60+144156.1*  -                                PAN J235919.72+144157.6       359.8322  14.6993   20.1(19.6)    3.3        <0.3    <10     
4FGL J2359.3+1444  XRT J235838.47+144512.3*  -                                PAN J235838.60+144513.0       359.6608  14.7536   20.4(20.1)    2.5        <0.3    <14     
4FGL J2359.3+1444  XRT J235918.00+144851.8   -                                PAN J235918.04+144853.6       359.8252  14.8149   18.8(18.4)    11.0       <0.3    <3      
4FGL J2359.3+1444  XRT J235953.96+145523.9   -                                PAN J235953.94+145519.5       359.9748  14.9221   21.4(21.2)    1.0        <0.3    <35     

